Observation-specific explanations through scattered data approximation

This work introduces the definition of observation-specific explanations to assign a score to each data point proportional to its importance in the definition of the prediction process. Such explanations involve the identification of the most influential observations for the black-box model of interest. The proposed method involves estimating these explanations by constructing a surrogate model through scattered data approximation utilizing the orthogonal matching pursuit algorithm. The proposed approach is validated on both simulated and real-world datasets.

==> possum_complete.txt <==
hdlngth	skullw	footlgth	earconch	chest	belly	Y	Y_pred	Y_approx	Expl	Err_app_pred
0.38914982	1.1085917	1.3825712	1.5679274	0.46302442	1.2322948	89	89.1875	90.279028	0	0.012238575
-0.065561755	0.20614572	0.92941628	0.75518992	0.71046075	0.1324853	91.5	89.277778	88.426381	0	0.0095364938
0.36073035	0.97967084	1.5864909	0.92758878	1.4527697	0.49908845	95.5	93.4	93.4	0.41739674	6.0860191e-16
0.13337456	0.044994654	1.7450952	1.001474	0.46302442	0.49908845	92	89.7	89.767636	0	0.00075402451
-0.34975649	-0.21284705	0.58955008	1.2477581	0.71046075	0.1324853	85.5	87.55	85.796534	0	0.020028172
0.10495508	-0.69630025	1.0880205	1.3462717	1.4527697	-0.23411785	90.5	88.055556	87.079752	0	0.011081685
0.7301835	0.399527	0.70283881	0.95221719	1.4527697	0.68239003	89.5	91.775	91.085622	0	0.0075116079
0.58808613	0.20614572	0.97473177	1.420157	0.95789708	0.49908845	91	89.446429	89.941838	0	0.0055386158
0.1902135	-0.21284705	0.90675853	1.1738729	0.46302442	0.1324853	91.5	89.1875	88.053559	0	0.012714127
-0.26449807	0.33506657	0.56689233	1.2970149	0.21558809	-0.23411785	89.5	87.019231	85.841333	0	0.013536067
0.16179403	0.077224867	1.9943304	0.77981833	1.9476424	0.49908845	89.5	91.181818	91.457168	0	0.0030197919
0.61650561	-0.43845854	0.74815431	0.7059331	0.46302442	0.1324853	92	90.208108	90.208108	0.48731306	4.7260235e-15
0.67334455	0.94744063	0.58955008	0.4103922	-0.03184824	-0.23411785	89.5	90.826667	89.451516	0	0.015140386
0.75860297	0.20614572	1.3372557	1.3709001	0.46302442	-0.41741943	91.5	90.5	90.5	0.39576721	7.8513009e-16
0.048116138	0.20614572	0.29499937	0.90296037	0.46302442	0.8656916	85.5	86.975	87.644121	0	0.0076932555
-0.32133702	-0.30953769	1.042705	0.80444674	0.46302442	-0.23411785	86	86.025641	85.995477	0	0.00035064072
0.55966666	3.4613973	1.0880205	1.2477581	0.95789708	-0.60072101	89.5	89.446429	88.967594	0	0.0053533113
0.21863298	-0.40622833	1.2013092	1.7895831	0.46302442	-0.23411785	90	87.78125	86.787391	0	0.011321993
0.47440824	-0.50291897	1.133336	1.420157	0.46302442	-0.23411785	90.5	87.833333	87.742407	0	0.0010352144
0.58808613	-0.21284705	1.223967	1.0507308	-0.03184824	1.2322948	89	88.71087	89.431004	0	0.0081177751
0.90070034	0.36729679	2.1529346	1.1738729	1.4527697	2.6987074	96.5	93.82	93.82	0.18865365	0
1.0143782	0.49621764	1.1559937	0.9768456	0.46302442	1.2322948	91	90.826667	91.484389	0	0.0072415072
-0.065561755	-0.27730748	0.99738952	1.2723865	0.46302442	0.8656916	89	86.366667	87.586505	0	0.014123954
0.47440824	-0.66407004	1.4958599	1.3216433	-0.03184824	-0.23411785	84	86.466667	86.466667	0.49348594	6.5740269e-15
0.87228087	0.49621764	0.88410079	0.85370356	1.9476424	0.8656916	91.5	91.903846	92.125634	0	0.0024132597
0.92911981	0.65736871	1.1786515	1.9866104	0.95789708	1.9655011	90	90.658824	90.60231	0	0.0006233624
-0.63395122	-0.79299089	0.43094585	0.65667629	-2.0113389	-1.7005305	85	84.893939	83.914376	0	0.011538671
0.3038914	-0.051695986	1.0880205	1.1985013	-0.03184824	-0.96732416	87	87.84375	86.754101	0	0.0124044
0.019696665	-0.30953769	1.4732022	0.90296037	-1.5164662	-0.23411785	88	85.971429	87.141746	0	0.013612866
-0.17923965	-0.8252211	0.49891909	0.65667629	-1.2690299	0.1324853	84	86.025641	86.238408	0	0.0024733017
0.019696665	-0.92191174	-0.090182318	1.0753592	-0.03184824	-0.60072101	93	85.528302	85.528302	0.40585054	4.9846148e-15
0.44598877	-0.083926199	1.4505445	0.95221719	0.46302442	0.49908845	94	89.37931	90.196081	0	0.0091382468
-0.37817596	-0.76076068	0.54423459	0.90296037	-1.5164662	-0.96732416	89	86.130435	86.130435	0.43095412	4.9497677e-15
-0.60553175	-0.40622833	1.0653628	1.2231297	-0.5267209	-1.5172289	85.5	84	83.645463	0	0.0042206804
0.47440824	0.30283636	0.63486557	1.8142115	0.46302442	1.0489932	85	86.953125	86.953125	0.38842554	3.2686243e-16
0.16179403	0.75405935	1.3372557	0.95221719	-0.77415723	1.2322948	88	88.231481	88.827838	0	0.0067590009
-0.9749849	-0.69630025	0.63486557	0.95221719	0.46302442	-0.41741943	82.5	84.079545	82.789057	0	0.015348426
-0.093981229	-0.30953769	0.00044866825	0.33650697	-0.03184824	-0.96732416	80.5	83.151515	83.151515	0.67757122	1.3672251e-15
-2.2822807	-1.7598973	0.068421908	1.2970149	-1.0215936	-2.8003399	75	76.333333	76.333333	0.27093386	1.861684e-16
-0.49185386	-0.63183982	0.99738952	0.80444674	-0.03184824	-0.96732416	84.5	84.76	84.086342	0	0.0079478343
-2.1117638	-0.92191174	-1.2910429	0.75518992	-0.77415723	0.1324853	77	77	77	0.56228092	9.2278277e-16
-0.77604859	-0.47068876	0.81612755	0.31187856	0.95789708	-0.60072101	81	82.815789	82.815789	0.55049494	1.0295757e-15
-0.57711228	-0.34176791	0.70283881	1.4447854	-0.03184824	-0.41741943	81	84.079545	84.118003	0	0.00045739194
-0.74762912	-0.69630025	-0.54333725	-0.64862938	-1.0215936	0.1324853	89	86.207317	86.083139	0	0.0014404624
1.6680261	2.0110377	-0.33941753	-0.79639983	0.46302442	0.8656916	85	90.757143	90.581676	0	0.0019333658
0.75860297	0.72182913	0.13639515	-0.77177142	1.2053334	1.0489932	85	90.518519	91.030888	0	0.0056603839
-0.32133702	-0.18061684	-0.76991472	-0.22994643	0.46302442	1.2322948	88	86.2	86.019258	0	0.0020967731
0.81544192	0.85074999	-0.99649218	-1.0426839	0.46302442	2.1488026	85	86.828125	86.828125	0.31140691	1.6366649e-16
1.3838314	1.301973	-0.11284006	-0.94417029	0.71046075	-0.050816278	93.5	91.775	91.775	0.40233557	4.8001797e-15
0.10495508	0.36729679	-0.2261288	-0.52548734	-0.5267209	0.31578687	91	88.56	87.887914	0	0.0075890438
1.1848951	1.9465772	0.65752332	-0.52548734	1.4527697	1.4155963	91.5	92.428571	92.720082	0	0.0031539034
2.9469024	2.0110377	0.92941628	-0.79639983	1.7002061	1.2322948	92.5	92.342857	93.606574	0	0.013685049
2.0374793	1.463124	0.068421908	-0.32846007	0.21558809	-0.41741943	93.7	91.533333	90.673226	0	0.0093966608
0.67334455	0.78628956	-0.27144429	-0.6978862	1.9476424	2.3321042	93	91.484211	91.484211	0.25795741	2.4853871e-15
0.50282771	2.3333398	-0.43004852	-0.4269737	1.7002061	0.1324853	91	90.518519	88.884057	0	0.018056656
2.7763856	1.8821168	1.0880205	-0.89491347	2.4425151	1.2322948	96	92.381818	93.819411	0	0.015561422
-0.40659544	0.23837593	-1.2004119	-0.27920325	-0.5267209	-0.96732416	88	85.97	84.735466	0	0.014360051
0.84386139	0.65736871	-1.2004119	-0.79639983	-0.27928457	-0.60072101	86	87.052632	86.814643	0	0.002733847
-0.40659544	0.33506657	-0.65662598	-1.6830225	-0.03184824	-0.23411785	90.5	88.380952	88.458533	0	0.00087780096
-0.20765912	-0.18061684	-0.97383444	-0.45160211	-0.77415723	-1.5172289	88.5	85.9375	84.734472	0	0.013998873
1.1848951	-0.14838663	-1.2230696	-0.74714301	-0.77415723	0.1324853	89.5	88.2	87.153278	0	0.0118676
0.21863298	0.14168529	-0.044866825	-1.5845089	0.95789708	2.1488026	88.5	87.9	89.136039	0	0.014061875
-0.6623707	-0.37399812	-1.1777542	-0.96879869	-0.27928457	0.49908845	86	85.962963	86.137957	0	0.0020356939
0.16179403	0.20614572	-0.83788796	-0.9934271	0.21558809	-1.1506257	85	85.97	86.687584	0	0.0083469154
0.38914982	-0.30953769	-0.565995	-1.2397112	-0.03184824	-0.96732416	88.5	85.969697	87.611445	0	0.019096827
1.4975093	-0.43845854	-0.76991472	-0.62400097	0.71046075	0.49908845	88	88.426316	88.517842	0	0.0010350545
-0.2360786	-0.18061684	-0.67928373	-0.9934271	-0.03184824	0.49908845	87	87.55	87.27041	0	0.0031934927
0.019696665	0.20614572	-0.61131049	-1.3135964	0.21558809	0.49908845	90	87.772727	87.886954	0	0.0013013875
-1.941247	-1.4698254	-1.4496471	-1.4121101	-0.77415723	-0.96732416	80.5	81.166667	82.878857	0	0.021094746
-2.9075091	-1.5020556	-0.61131049	-0.84565665	-1.7639025	-1.7005305	82	81.40625	79.896063	0	0.018551239
-1.1455017	-1.5987462	-1.5629358	-0.55011574	-0.5267209	0.49908845	83	84.210526	84.210526	0.2400534	3.375078e-16
0.3038914	0.36729679	-0.49802176	-0.62400097	-0.5267209	0.31578687	89	88.325	87.795115	0	0.0059992611
-0.093981229	-0.051695986	-0.88320345	-0.4269737	-0.5267209	0.1324853	89	86.953125	86.528309	0	0.0048855785
0.24705245	-0.24507727	-1.2683851	-1.288968	-1.0215936	0.8656916	84	86.25	86.509352	0	0.0030069842
-1.7707302	-1.9210484	-1.2230696	-0.94417029	-2.0113389	-1.7005305	81	81.125	81.252359	0	0.0015699149
-1.9696665	-2.2433505	-1.2683851	-1.2643396	-2.5062115	-1.5172289	81	81.125	81.195058	0	0.00086357699
-1.7138912	-1.4053649	-1.3816739	-0.82102824	-1.7639025	-0.78402258	84	81.5	82.070747	0	0.007003028
-0.60553175	-0.30953769	-0.63396824	-1.5845089	0.21558809	0.8656916	85.5	85.887097	85.887097	0.41650396	4.9637915e-16
-1.9128275	-0.95414196	-1.7441978	-1.288968	-0.5267209	-0.23411785	82	81.947368	83.332535	0	0.016903124
-0.77604859	-1.0186024	-1.4496471	-1.1904544	-1.0215936	-1.3339273	81.5	84	84.521947	0	0.006213658
-1.2307602	-0.76076068	-1.3137006	-1.1165691	-1.0215936	-1.5172289	80.5	82.578125	83.816182	0	0.014992559
-0.91814596	-0.24507727	-0.63396824	-1.1411976	-0.03184824	-0.41741943	92	89.75	89.75	1	3.1667643e-16
-1.2875991	-1.2119837	-1.8348288	-1.0919407	-0.5267209	-0.60072101	86.5	84.260465	83.866068	0	0.0046806895
1.6396066	1.2052823	0.74815431	-0.32846007	-0.5267209	1.2322948	93	91.533333	91.421769	0	0.001218837
-0.88972648	0.33506657	-0.38473302	-1.1411976	-0.77415723	-0.41741943	87.5	89.434783	87.443534	0	0.022264812
1.4122509	0.46398743	-0.9058612	-0.47623052	0.95789708	-0.78402258	84.5	86.181818	86.181818	0.3753432	1.1542572e-15
-0.037142282	-0.76076068	0.31765712	-0.82102824	-0.77415723	-0.050816278	85	86.378788	87.939169	0	0.018064396
1.4406703	0.85074999	-0.65662598	-0.03291916	-0.5267209	-0.23411785	89	89	87.965656	0	0.011621838
-0.57711228	-0.21284705	-0.1808133	-0.32846007	-0.77415723	-0.60072101	85	85.9	85.993093	0	0.0010837333
-1.0034044	-0.95414196	-1.0418077	-0.79639983	-1.5164662	-0.60072101	82	84.416667	84.462682	0	0.0005451006
-0.26449807	0.20614572	-0.95117669	-0.74714301	0.95789708	0.8656916	84	86.207317	86.617422	0	0.0047571967
-0.32133702	-0.11615641	-0.88320345	-0.67325779	-0.03184824	-0.60072101	88.5	86.333333	86.885842	0	0.0063997136
0.58808613	-0.40622833	-0.43004852	-0.10680439	-1.0215936	0.1324853	83	85.697368	87.251147	0	0.018130995
-0.49185386	-1.2442139	-1.0418077	-0.52548734	-1.0215936	-0.41741943	86	85.614583	85.148139	0	0.0054481859
0.13337456	3.7514692	-0.63396824	-0.94417029	0.71046075	-0.23411785	84	86.181818	86.181818	0.15932928	1.6489388e-16
0.16179403	-0.24507727	-0.81523021	-1.0673123	0.46302442	0.8656916	86.5	86.828125	87.172035	0	0.003960813
-0.91814596	-0.30953769	-0.54333725	-0.32846007	-2.0113389	-2.0671336	81.5	82.972222	83.042111	0	0.00084231504
-1.1739212	-0.72853046	-0.9058612	-0.03291916	-1.0215936	0.1324853	82.5	84.210526	83.214786	0	0.011824416
-0.093981229	-0.63183982	-1.1097809	-0.67325779	-1.0215936	-0.96732416	89	86.06	85.638556	0	0.0048970951
-0.34975649	-0.5673794	-1.2457274	-0.55011574	-1.0215936	-1.3339273	82.5	84.97619	84.545335	0	0.0050703122
0.24705245	0.94744063	-0.1808133	-0.52548734	0.71046075	0.31578687	89	88.652174	88.978237	0	0.0036780054


==> possum_pred_exp.csv <==
94.1,60.4,74.5,54.5,28,36,89,89.1875,0
92.5,57.6,72.5,51.2,28.5,33,91.5,89.2777777777778,0
94,60,75.4,51.9,30,34,95.5,93.4,0
93.2,57.1,76.1,52.2,28,34,92,89.7,0
91.5,56.3,71,53.2,28.5,33,85.5,87.55,0
93.1,54.8,73.2,53.6,30,32,90.5,88.0555555555556,0.0925658379251699
95.3,58.2,71.5,52,30,34.5,89.5,91.775,0
94.8,57.6,72.7,53.9,29,34,91,89.4464285714286,0
93.4,56.3,72.4,52.9,28,33,91.5,89.1875,0
91.8,58,70.9,53.4,27.5,32,89.5,87.0192307692308,0
93.3,57.2,77.2,51.3,31,34,89.5,91.1818181818182,0
94.9,55.6,71.7,51,28,33,92,90.2081081081081,0
95.1,59.9,71,49.8,27,32,89.5,90.8266666666667,0
95.4,57.6,74.3,53.7,28,31.5,91.5,90.5,0
92.9,57.6,69.7,51.8,28,35,85.5,86.975,0
91.6,56,73,51.4,28,32,86,86.025641025641,0
94.7,67.7,73.2,53.2,29,31,89.5,89.4464285714286,0.115965344794617
93.5,55.7,73.7,55.4,28,32,90,87.78125,0
94.4,55.4,73.4,53.9,28,32,90.5,87.8333333333333,0
94.8,56.3,73.8,52.4,27,36,89,88.7108695652174,0
95.9,58.1,77.9,52.9,30,40,96.5,93.82,1
96.3,58.5,73.5,52.1,28,36,91,90.8266666666667,0
92.5,56.1,72.8,53.3,28,35,89,86.3666666666667,0
94.4,54.9,75,53.5,27,32,84,86.4666666666667,0
95.8,58.5,72.3,51.6,31,35,91.5,91.9038461538462,0
96,59,73.6,56.2,29,38,90,90.6588235294118,0
90.5,54.5,70.3,50.8,23,28,85,84.8939393939394,0
93.8,56.8,73.2,53,27,30,87,87.84375,0
92.8,56,74.9,51.8,24,32,88,85.9714285714286,0
92.1,54.4,70.6,50.8,24.5,33,84,86.025641025641,0
92.8,54.1,68,52.5,27,31,93,85.5283018867924,0
94.3,56.7,74.8,52,28,34,94,89.3793103448276,0
91.4,54.6,70.8,51.8,24,30,89,86.1304347826087,0
90.6,55.7,73.1,53.1,26,28.5,85.5,84,0
94.4,57.9,71.2,55.5,28,35.5,85,86.953125,0
93.3,59.3,74.3,52,25.5,36,88,88.2314814814815,0
89.3,54.8,71.2,52,28,31.5,82.5,84.0795454545455,0
92.4,56,68.4,49.5,27,30,80.5,83.1515151515152,-0.100310591834772
84.7,51.5,68.7,53.4,25,25,75,76.3333333333333,0
91,55,72.8,51.4,27,30,84.5,84.76,0
85.3,54.1,62.7,51.2,25.5,33,77,77,-0.101830709883888
90,55.5,72,49.4,29,31,81,82.8157894736842,-0.108808192360576
90.7,55.9,71.5,54,27,31.5,81,84.0795454545455,0
90.1,54.8,66,45.5,25,33,89,86.2073170731707,0
98.6,63.2,66.9,44.9,28,35,85,90.7571428571429,0
95.4,59.2,69,45,29.5,35.5,85,90.5185185185185,0
91.6,56.4,65,47.2,28,36,88,86.2,0
95.6,59.6,64,43.9,28,38.5,85,86.828125,0
97.6,61,67.9,44.3,28.5,32.5,93.5,91.775,0
93.1,58.1,67.4,46,26,33.5,91,88.56,0
96.9,63,71.3,46,30,36.5,91.5,92.4285714285714,0
103.1,63.2,72.5,44.9,30.5,36,92.5,92.3428571428571,0.243417165016013
99.9,61.5,68.7,46.8,27.5,31.5,93.7,91.5333333333333,0
95.1,59.4,67.2,45.3,31,39,93,91.4842105263158,0
94.5,64.2,66.5,46.4,30.5,33,91,90.5185185185185,0
102.5,62.8,73.2,44.5,32,36,96,92.3818181818182,0
91.3,57.7,63.1,47,26,30,88,85.97,0
95.7,59,63.1,44.9,26.5,31,86,87.0526315789474,0
91.3,58,65.5,41.3,27,32,90.5,88.3809523809524,0
92,56.4,64.1,46.3,25.5,28.5,88.5,85.9375,0
96.9,56.5,63,45.1,25.5,33,89.5,88.2,0
93.5,57.4,68.2,41.7,29,38.5,88.5,87.9,0
90.4,55.8,63.2,44.2,26.5,34,86,85.962962962963,0
93.3,57.6,64.7,44.1,27.5,29.5,85,85.97,0
94.1,56,65.9,43.1,27,30,88.5,85.969696969697,0
98,55.6,65,45.6,28.5,34,88,88.4263157894737,0
91.9,56.4,65.4,44.1,27,34,87,87.55,0
92.8,57.6,65.7,42.8,27.5,34,90,87.7727272727273,0
85.9,52.4,62,42.4,25.5,30,80.5,81.1666666666667,0
82.5,52.3,65.7,44.7,23.5,28,82,81.40625,0.116953684984464
88.7,52,61.5,45.9,26,34,83,84.2105263157895,0
93.8,58.1,66.2,45.6,26,33.5,89,88.325,0
92.4,56.8,64.5,46.4,26,33,89,86.953125,0
93.6,56.2,62.8,42.9,25,35,84,86.25,0
86.5,51,63,44.3,23,28,81,81.125,0
85.8,50,62.8,43,22,28.5,81,81.125,0
86.7,52.6,62.3,44.8,23.5,30.5,84,81.5,0
90.6,56,65.6,41.7,27.5,35,85.5,85.8870967741936,0
86,54,60.7,42.9,26,32,82,81.9473684210526,0
90,53.8,62,43.3,25,29,81.5,84,0
88.4,54.6,62.6,43.6,25,28.5,80.5,82.578125,0
89.5,56.2,65.6,43.5,27,31.5,92,89.75,0.120465475777178
88.2,53.2,60.3,43.7,26,31,86.5,84.2604651162791,0.355265273491113
98.5,60.7,71.7,46.8,26,36,93,91.5333333333333,0
89.6,58,66.7,43.5,25.5,31.5,87.5,89.4347826086957,0
97.7,58.4,64.4,46.2,29,30.5,84.5,86.1818181818182,0
92.6,54.6,69.8,44.8,25.5,32.5,85,86.3787878787879,0
97.8,59.6,65.5,48,26,32,89,89,0
90.7,56.3,67.6,46.8,25.5,31,85,85.9,0
89.2,54,63.8,44.9,24,31,82,84.4166666666667,0
91.8,57.6,64.2,45.1,29,35,84,86.2073170731707,0
91.6,56.6,64.5,45.4,27,31,88.5,86.3333333333333,0
94.8,55.7,66.5,47.7,25,33,83,85.6973684210526,0
91,53.1,63.8,46,25,31.5,86,85.6145833333333,0
93.2,68.6,65.6,44.3,28.5,32,84,86.1818181818182,0
93.3,56.2,64.8,43.8,28,35,86.5,86.828125,0
89.5,56,66,46.8,23,27,81.5,82.9722222222222,0
88.6,54.7,64.4,48,25,33,82.5,84.2105263157895,0
92.4,55,63.5,45.4,25,30,89,86.06,0
91.5,55.2,62.9,45.9,25,29,82.5,84.9761904761905,0
93.6,59.9,67.6,46,28.5,33.5,89,88.6521739130435,0


==> possum_wpredictions.csv <==
,hdlngth,skullw,footlgth,earconch,chest,belly,y_true,y_pred
0,94.1,60.4,74.5,54.5,28.0,36.0,89.0,89.1875
1,92.5,57.6,72.5,51.2,28.5,33.0,91.5,89.27777777777777
2,94.0,60.0,75.4,51.9,30.0,34.0,95.5,93.4
3,93.2,57.1,76.1,52.2,28.0,34.0,92.0,89.7
4,91.5,56.3,71.0,53.2,28.5,33.0,85.5,87.55
5,93.1,54.8,73.2,53.6,30.0,32.0,90.5,88.05555555555556
6,95.3,58.2,71.5,52.0,30.0,34.5,89.5,91.77499999999999
7,94.8,57.6,72.7,53.9,29.0,34.0,91.0,89.44642857142857
8,93.4,56.3,72.4,52.9,28.0,33.0,91.5,89.1875
9,91.8,58.0,70.9,53.4,27.5,32.0,89.5,87.01923076923077
10,93.3,57.2,77.2,51.3,31.0,34.0,89.5,91.18181818181819
11,94.9,55.6,71.7,51.0,28.0,33.0,92.0,90.2081081081081
12,95.1,59.9,71.0,49.8,27.0,32.0,89.5,90.82666666666667
13,95.4,57.6,74.3,53.7,28.0,31.5,91.5,90.5
14,92.9,57.6,69.7,51.8,28.0,35.0,85.5,86.975
15,91.6,56.0,73.0,51.4,28.0,32.0,86.0,86.02564102564102
16,94.7,67.7,73.2,53.2,29.0,31.0,89.5,89.44642857142857
17,93.5,55.7,73.7,55.4,28.0,32.0,90.0,87.78125
18,94.4,55.4,73.4,53.9,28.0,32.0,90.5,87.83333333333333
19,94.8,56.3,73.8,52.4,27.0,36.0,89.0,88.7108695652174
20,95.9,58.1,77.9,52.9,30.0,40.0,96.5,93.82
21,96.3,58.5,73.5,52.1,28.0,36.0,91.0,90.82666666666667
22,92.5,56.1,72.8,53.3,28.0,35.0,89.0,86.36666666666666
23,94.4,54.9,75.0,53.5,27.0,32.0,84.0,86.46666666666667
24,95.8,58.5,72.3,51.6,31.0,35.0,91.5,91.90384615384616
25,96.0,59.0,73.6,56.2,29.0,38.0,90.0,90.65882352941176
26,90.5,54.5,70.3,50.8,23.0,28.0,85.0,84.89393939393939
27,93.8,56.8,73.2,53.0,27.0,30.0,87.0,87.84375
28,92.8,56.0,74.9,51.8,24.0,32.0,88.0,85.97142857142858
29,92.1,54.4,70.6,50.8,24.5,33.0,84.0,86.02564102564102
30,92.8,54.1,68.0,52.5,27.0,31.0,93.0,85.52830188679245
31,94.3,56.7,74.8,52.0,28.0,34.0,94.0,89.37931034482759
32,91.4,54.6,70.8,51.8,24.0,30.0,89.0,86.1304347826087
33,90.6,55.7,73.1,53.1,26.0,28.5,85.5,84.0
34,94.4,57.9,71.2,55.5,28.0,35.5,85.0,86.953125
35,93.3,59.3,74.3,52.0,25.5,36.0,88.0,88.23148148148148
36,89.3,54.8,71.2,52.0,28.0,31.5,82.5,84.07954545454545
37,92.4,56.0,68.4,49.5,27.0,30.0,80.5,83.15151515151516
38,84.7,51.5,68.7,53.4,25.0,25.0,75.0,76.33333333333333
39,91.0,55.0,72.8,51.4,27.0,30.0,84.5,84.76
41,85.3,54.1,62.7,51.2,25.5,33.0,77.0,77.0
42,90.0,55.5,72.0,49.4,29.0,31.0,81.0,82.8157894736842
44,90.7,55.9,71.5,54.0,27.0,31.5,81.0,84.07954545454545
46,90.1,54.8,66.0,45.5,25.0,33.0,89.0,86.20731707317073
47,98.6,63.2,66.9,44.9,28.0,35.0,85.0,90.75714285714285
48,95.4,59.2,69.0,45.0,29.5,35.5,85.0,90.51851851851852
49,91.6,56.4,65.0,47.2,28.0,36.0,88.0,86.2
50,95.6,59.6,64.0,43.9,28.0,38.5,85.0,86.828125
51,97.6,61.0,67.9,44.3,28.5,32.5,93.5,91.77499999999999
52,93.1,58.1,67.4,46.0,26.0,33.5,91.0,88.56
53,96.9,63.0,71.3,46.0,30.0,36.5,91.5,92.42857142857143
54,103.1,63.2,72.5,44.9,30.5,36.0,92.5,92.34285714285714
55,99.9,61.5,68.7,46.8,27.5,31.5,93.7,91.53333333333335
56,95.1,59.4,67.2,45.3,31.0,39.0,93.0,91.48421052631579
57,94.5,64.2,66.5,46.4,30.5,33.0,91.0,90.51851851851852
58,102.5,62.8,73.2,44.5,32.0,36.0,96.0,92.38181818181819
59,91.3,57.7,63.1,47.0,26.0,30.0,88.0,85.97
60,95.7,59.0,63.1,44.9,26.5,31.0,86.0,87.05263157894737
61,91.3,58.0,65.5,41.3,27.0,32.0,90.5,88.38095238095238
62,92.0,56.4,64.1,46.3,25.5,28.5,88.5,85.9375
63,96.9,56.5,63.0,45.1,25.5,33.0,89.5,88.2
64,93.5,57.4,68.2,41.7,29.0,38.5,88.5,87.9
65,90.4,55.8,63.2,44.2,26.5,34.0,86.0,85.96296296296296
66,93.3,57.6,64.7,44.1,27.5,29.5,85.0,85.97
67,94.1,56.0,65.9,43.1,27.0,30.0,88.5,85.96969696969697
68,98.0,55.6,65.0,45.6,28.5,34.0,88.0,88.42631578947368
69,91.9,56.4,65.4,44.1,27.0,34.0,87.0,87.55
70,92.8,57.6,65.7,42.8,27.5,34.0,90.0,87.77272727272727
71,85.9,52.4,62.0,42.4,25.5,30.0,80.5,81.16666666666667
72,82.5,52.3,65.7,44.7,23.5,28.0,82.0,81.40625
73,88.7,52.0,61.5,45.9,26.0,34.0,83.0,84.21052631578948
74,93.8,58.1,66.2,45.6,26.0,33.5,89.0,88.325
75,92.4,56.8,64.5,46.4,26.0,33.0,89.0,86.953125
76,93.6,56.2,62.8,42.9,25.0,35.0,84.0,86.25
77,86.5,51.0,63.0,44.3,23.0,28.0,81.0,81.125
78,85.8,50.0,62.8,43.0,22.0,28.5,81.0,81.125
79,86.7,52.6,62.3,44.8,23.5,30.5,84.0,81.5
80,90.6,56.0,65.6,41.7,27.5,35.0,85.5,85.88709677419355
81,86.0,54.0,60.7,42.9,26.0,32.0,82.0,81.94736842105263
82,90.0,53.8,62.0,43.3,25.0,29.0,81.5,84.0
83,88.4,54.6,62.6,43.6,25.0,28.5,80.5,82.578125
84,89.5,56.2,65.6,43.5,27.0,31.5,92.0,89.75
85,88.2,53.2,60.3,43.7,26.0,31.0,86.5,84.26046511627906
86,98.5,60.7,71.7,46.8,26.0,36.0,93.0,91.53333333333335
87,89.6,58.0,66.7,43.5,25.5,31.5,87.5,89.43478260869566
88,97.7,58.4,64.4,46.2,29.0,30.5,84.5,86.18181818181819
89,92.6,54.6,69.8,44.8,25.5,32.5,85.0,86.37878787878788
90,97.8,59.6,65.5,48.0,26.0,32.0,89.0,89.0
91,90.7,56.3,67.6,46.8,25.5,31.0,85.0,85.9
92,89.2,54.0,63.8,44.9,24.0,31.0,82.0,84.41666666666667
93,91.8,57.6,64.2,45.1,29.0,35.0,84.0,86.20731707317073
94,91.6,56.6,64.5,45.4,27.0,31.0,88.5,86.33333333333333
95,94.8,55.7,66.5,47.7,25.0,33.0,83.0,85.69736842105263
96,91.0,53.1,63.8,46.0,25.0,31.5,86.0,85.61458333333333
97,93.2,68.6,65.6,44.3,28.5,32.0,84.0,86.18181818181819
98,93.3,56.2,64.8,43.8,28.0,35.0,86.5,86.828125
99,89.5,56.0,66.0,46.8,23.0,27.0,81.5,82.97222222222223
100,88.6,54.7,64.4,48.0,25.0,33.0,82.5,84.21052631578948
101,92.4,55.0,63.5,45.4,25.0,30.0,89.0,86.06
102,91.5,55.2,62.9,45.9,25.0,29.0,82.5,84.97619047619048
103,93.6,59.9,67.6,46.0,28.5,33.5,89.0,88.65217391304348


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> test_generate_data_ackley.txt <==
X1	X2	Y	Y_pred	Expl	Abs_err
-0.65834058	1.1653256	5.1857181	5.171264	0	0.0027872842
-0.87127575	-1.5061285	6.2240558	6.2370015	0	0.002079956
0.25679531	-1.4056211	5.7309747	5.7248435	0	0.0010698214
0.16389243	-1.9751411	5.4869319	5.4869319	-0.2004488	3.2374319e-16
1.3031103	1.7325038	7.1955158	7.1955158	0.12783068	3.7030497e-16
0.20263334	0.83714984	3.5097456	3.5097456	0.13163221	8.8571219e-16
-1.0548287	-1.1245233	4.3541099	4.3541099	-0.029756669	1.835876e-15
-1.3811861	0.75634275	6.0044264	6.0080704	0	0.00060688189
0.36170135	-0.31871179	3.4489695	3.4526955	0	0.0010803197
-0.28821962	-0.70152591	3.9881475	3.9805248	0	0.0019113294
0.86169032	0.023720109	2.74943	2.7519501	0	0.00091659674
-0.87586746	-0.034324457	2.7246038	2.726405	0	0.00066108426
-0.57117592	0.0092456902	3.2209649	3.2312332	0	0.003187968
1.251166	-1.3871036	6.6797539	6.6780373	0	0.00025697561
0.23940438	-1.0886946	4.0549017	4.046951	0	0.0019607729
-0.37750235	-0.39330121	3.7303084	3.7303084	-0.0053975297	3.5714678e-16
0.45765187	1.5991009	6.4991967	6.4991967	-0.02116014	5.4663889e-16
-0.65061012	-1.8061677	6.5861899	6.5743658	0	0.0017952967
-0.30024098	-0.87798422	3.9504823	3.9449673	0	0.0013960502
0.74324415	1.1836427	5.1065326	5.1065326	0.096870251	0
0.44423865	0.16688248	3.2141148	3.2124501	0	0.00051793879
-1.2626588	0.022333053	4.4126487	4.4208791	0	0.0018652028
1.2474876	-0.78146436	5.3651073	5.3637849	0	0.00024649358
1.2154494	1.2481765	5.9657421	5.9657421	0.11633577	1.4887979e-16
2.2138206	1.9656068	7.735934	7.735934	-0.10064571	6.8887229e-16
-1.1030525	0.17504409	3.7708865	3.7708865	0.050750915	1.7665178e-15
-0.94781156	0.99289292	3.6016457	3.6090451	0	0.0020544349
-0.52913146	1.0926726	4.9448843	4.9470965	0	0.00044737104
1.2290562	-0.63937667	5.5016295	5.5015983	0	5.6712411e-06
1.1431541	0.5690878	5.1556626	5.1477165	0	0.0015412418
1.7157636	0.044308233	5.5749957	5.5788934	0	0.00069912316
-0.54094043	-0.68895018	4.537138	4.5409412	0	0.00083824124
0.89327687	-0.24240649	3.6568694	3.6569802	0	3.0308555e-05
-1.9978404	0.58989891	6.7409247	6.7409247	0.077502204	3.9527741e-16
-1.3829879	0.075540928	5.1993099	5.2093268	0	0.0019265911
-0.21954833	1.2493547	4.9007476	4.9007476	0.082918743	1.0873995e-15
-1.1943273	-0.97996501	4.6943831	4.6927588	0	0.00034601308
-0.94219361	-0.041276378	2.6281129	2.6281129	-0.14654566	3.0415762e-15
-0.23728267	-0.52161769	3.641037	3.6267876	0	0.0039135499
0.057401037	0.73605921	3.1729727	3.1662902	0	0.0021060731
1.2849207	1.3033398	6.5183583	6.5142946	0	0.00062341829
0.0096559068	-0.33042429	2.338652	2.338652	-0.034786872	2.2786932e-15
0.12534909	0.8790919	3.03377	3.03377	-0.1062568	7.3190982e-16
-1.5772834	1.052888	6.3921771	6.3921771	0.093813226	5.5579087e-16
-0.044055457	-1.1583675	3.6185848	3.6185848	-0.067255785	1.2272456e-16
0.67253123	0.058374164	3.2771183	3.2876308	0	0.0032078401
-0.44307319	0.62456447	4.331865	4.331865	-0.015344445	1.0251686e-15
-0.34219311	-0.40991731	3.6742613	3.6711677	0	0.00084197005
0.6624273	2.6097128	8.5281543	8.5281543	0.044957342	2.0829323e-16
-0.31734561	-0.71371355	4.0825142	4.076881	0	0.0013798327
0.84138656	1.005989	3.9415789	3.9384096	0	0.00080405591
0.79125622	0.15496611	3.3678403	3.3603974	0	0.0022100177
-0.89744164	-0.37253739	4.233115	4.2248453	0	0.0019535676
-0.60713085	-1.0863095	4.907776	4.9214651	0	0.0027892757
0.21739569	-0.33270425	2.9477216	2.9477216	0.043177972	1.0545855e-15
-1.9267918	1.3168196	7.0638487	7.0638487	-0.13557666	7.5441459e-16
0.53755188	0.24998425	3.7116855	3.7135096	0	0.00049143184
-2.3124544	0.15065089	7.2007344	7.2007344	0.027756175	1.2334553e-15
0.016109128	1.1499254	3.5135845	3.5135845	-0.046146919	1.3903128e-15
0.4959148	-0.61948518	4.4205003	4.419483	0	0.00023011658
0.21699068	-0.44405989	3.3752945	3.378629	0	0.00098790832
0.96994554	0.28365197	3.9104039	3.9137703	0	0.00086088221
-0.17410383	-1.9369217	5.5320467	5.5320467	-0.22257113	4.3348906e-15
1.9117574	-1.9280436	6.6968921	6.6968921	-0.092863006	2.6525093e-16
-0.8284993	-1.6167802	6.3756107	6.3756107	0.088981565	2.5075577e-15
0.48696653	1.5112808	6.3717893	6.3804957	0	0.0013664115
0.49368545	0.77111343	4.4991027	4.4917664	0	0.0016306093
-0.05798776	0.66973583	3.2790414	3.2715723	0	0.0022778186
-0.22204417	-1.5661217	6.0364801	6.0355726	0	0.00015033925
2.1304007	0.35298393	6.9408497	6.9408497	0.041281283	6.3981966e-16
-0.38784281	-1.1339615	4.8830065	4.8838859	0	0.00018008465
-0.12937325	-0.94070493	2.984946	2.984946	-0.070605352	2.0828681e-15
0.39641917	-1.7604956	6.5288328	6.5341304	0	0.00081141657
1.0696704	0.11931706	3.2743816	3.2710158	0	0.0010279305
0.45889502	-2.146764	7.2219119	7.2219119	0.064878024	1.2298383e-15
-0.30344376	-0.042509189	2.1927193	2.1952421	0	0.0011505769
0.4273132	-1.3233948	5.7779901	5.7727324	0	0.00090995443
0.3970681	-1.0900402	4.7211902	4.7127972	0	0.0017777384
-0.16422919	-0.012657659	1.0511278	1.0497913	0	0.0012714916
0.91395888	-0.897549	3.7420322	3.7420322	-0.094365395	8.3073161e-16
0.81850726	0.64765137	4.5500553	4.5500553	0.031753707	9.7600838e-16
-0.96848721	-0.78425087	4.1332687	4.1347063	0	0.0003478259
-1.6437704	0.86877042	6.3120421	6.3120421	0.087960235	7.035587e-16
1.5017678	-0.62369796	6.4024431	6.4043536	0	0.00029839036
0.96264693	-0.37972499	4.3109271	4.3109271	-0.026195856	1.0301478e-15
0.13757792	-0.11258367	1.1918514	1.1975447	0	0.0047768968
-1.277681	-0.010147785	4.5139903	4.5236877	0	0.0021482973
1.3710118	-0.88453722	5.8094384	5.8094384	-0.0044368283	4.5865626e-16
-0.26333619	0.60493784	3.8540359	3.8573834	0	0.00086857517
1.7965777	0.20309495	5.8949504	5.8949504	0.090643796	7.5333833e-16
-0.16875771	-1.7010765	5.9157616	5.9157616	0.089647315	1.3512387e-15
-1.4303039	-0.56827042	6.2267111	6.2270279	0	5.0882675e-05
-0.20310868	2.4482156	7.8681538	7.8681538	0.072027492	7.9017887e-16
-2.3669411	-1.2205188	8.2105464	8.2105464	0.017573141	0
-1.5494033	0.63014337	6.4900192	6.4900192	0.019196929	1.6422357e-15
-0.45542622	-0.19678958	3.344705	3.3440026	0	0.00021001537
-0.50734302	1.0355062	4.7395184	4.7495625	0	0.0021192311
-0.20935112	1.0341014	3.6410886	3.6404339	0	0.00017979685
0.15860644	-0.10400214	1.2961171	1.2989703	0	0.0022013785
-0.40231185	0.087636438	2.8321049	2.8327488	0	0.00022736065
0.25305069	1.7316795	6.168053	6.168053	0.052730555	1.4399656e-15
-0.49108361	-0.71987695	4.4847165	4.4856831	0	0.0002155211
-0.67397399	-0.41984442	4.3298281	4.3392423	0	0.0021742725
-0.35089387	-1.619235	6.3802726	6.3843189	0	0.00063419462
0.59612907	-0.22075116	3.7118015	3.7170018	0	0.0014010286
-0.52807024	-1.897642	6.6689064	6.6644395	0	0.0006698039
0.33867312	0.18928392	2.861341	2.8552008	0	0.002145892
1.0734188	-0.064030147	3.0608895	3.0608895	-0.16845666	5.8034007e-16
-0.46407588	-0.087897028	3.0703694	3.0709994	0	0.00020517172
2.4200467	-0.60819375	8.227848	8.227848	0.05075589	6.4768704e-16
0.33849424	-0.2807811	3.2266346	3.223471	0	0.00098047033
-1.3699906	0.29277975	5.6910055	5.6910055	0.044310459	3.1213409e-16
1.0730987	-0.11802638	3.2866599	3.2804622	0	0.0018857221
-0.48526858	-1.1987086	5.3489133	5.345556	0	0.00062766883
-1.0467022	0.49401238	4.7588875	4.7588875	-0.036899209	2.4262644e-15
-0.090240851	0.1156006	0.91311712	0.91311712	-0.016912843	1.2158605e-15
0.37103978	0.84774525	4.2265858	4.2179837	0	0.00203523
0.22896949	-1.5084448	5.9515789	5.9403424	0	0.0018879822
-0.5718533	0.19805528	3.6102194	3.6102194	0.010836429	9.840714e-16
-1.1213973	0.90290862	4.2400857	4.2405663	0	0.00011334203
1.0300514	0.65925112	4.6471268	4.6467988	0	7.0587626e-05
0.077568572	-0.71947364	3.2497411	3.2500191	0	8.5536446e-05
0.2106635	-0.25986809	2.5467982	2.5375783	0	0.0036201994
-0.97989963	1.1920053	4.6768927	4.6775275	0	0.00013571744
-0.86890963	-0.077837079	2.8556365	2.858647	0	0.0010542207
0.28204941	0.1507664	2.3911162	2.382977	0	0.0034039025
1.1536013	-0.99724669	4.4064635	4.4064635	-0.16599155	4.0312528e-16
0.21967563	0.25817815	2.5830196	2.5830196	0.078668081	3.7823803e-15
-0.13348401	0.56755033	3.4155429	3.4130749	0	0.00072258243
1.0284644	0.24011009	3.8058612	3.8045322	0	0.00034920395
1.506545	0.40999376	6.2830134	6.283904	0	0.00014175292
-0.049597665	-0.63341743	3.2849137	3.2851926	0	8.4923026e-05
1.3699693	-0.70482707	6.0164412	6.0097792	0	0.0011073054
0.8505457	-1.7997813	6.0585939	6.0737429	0	0.0025004033
-0.19683293	-0.77372302	3.5846397	3.5829536	0	0.00047037935
-0.90651119	0.48482393	4.5027706	4.5027706	-0.018359156	0
1.4193733	-0.89883626	5.9820667	5.9876528	0	0.00093381341
-0.65723349	0.86062215	4.5120946	4.5171366	0	0.0011174483
0.18571071	-1.450184	5.6976143	5.6883837	0	0.0016200786
-0.21944648	-0.75728578	3.7029375	3.7000093	0	0.00079076318
-1.2912089	1.1409494	5.8362048	5.8362048	0.030799409	7.6092122e-16
0.3895484	-1.8932524	6.4944665	6.4944665	0.027946579	1.7778703e-15
1.1808595	0.24192743	4.5869589	4.575228	0	0.0025574447
0.28445558	1.3380486	5.5455315	5.5571147	0	0.002088746
0.3462764	-0.58156233	4.0572297	4.0562903	0	0.00023154197
-1.1512479	-0.18542688	4.1297274	4.1268194	0	0.00070415547
0.034139877	0.5129335	3.1304527	3.1304914	0	1.2344907e-05
-0.10840812	1.0051807	2.9521716	2.9521716	-0.22759588	2.1059917e-15
-1.4251171	1.7938638	7.5195884	7.5195884	0.071298471	5.9057649e-16
1.8803305	0.11818907	5.3138396	5.3049611	0	0.0016708372
-0.70059179	0.0031950211	3.1898277	3.1997707	0	0.0031170849
0.12755886	-0.66211469	3.4480433	3.4452786	0	0.00080181802
1.9391708	0.69533555	6.4291519	6.4291519	0.16707149	1.3814861e-16
-0.48721515	0.71977693	4.4787851	4.4780618	0	0.0001615054
0.97545551	0.64462846	4.561116	4.5624009	0	0.00028169833
1.4651982	-0.25470958	5.9069692	5.9188062	0	0.0020039029
-0.1505213	0.89766637	3.1347565	3.1290271	0	0.0018276909
1.9695037	-0.30220623	6.2389966	6.2389966	-0.0205858	4.2707753e-16
0.87800933	0.065251323	2.7920868	2.7920868	-0.093705299	3.0220031e-15
0.4703548	0.71934451	4.4513454	4.4459441	0	0.0012134129
-1.1354527	0.5792516	5.1212059	5.1212059	-0.018114791	8.671575e-16
0.81997012	-0.053688338	2.9294817	2.9218612	0	0.002601309
-0.22187986	0.34128543	3.0047276	2.9965361	0	0.0027262217
-2.6969523	-0.00055186595	7.6603645	7.6603645	-0.028709888	4.6377867e-16
-1.049454	0.86401196	3.9808538	3.9808538	-0.08748572	1.5617878e-15
-1.2316369	-1.2756151	6.1764694	6.1764694	0.092573992	2.8760069e-16
0.39626342	-0.035424942	2.7181255	2.7246869	0	0.0024139413
0.73918673	-1.3588339	5.9432017	5.9396652	0	0.00059504525
1.2317756	0.96424862	4.9637097	4.959561	0	0.00083580999
-0.70280233	1.5380769	6.4407338	6.4407338	0.027916002	2.0685029e-15
1.058811	-0.67396335	4.704429	4.6975486	0	0.0014625257
-0.35513407	-1.0427981	4.4119907	4.4119907	-0.037143817	4.0262026e-16
-1.1890143	0.44823535	5.2573004	5.2573004	0.043471961	1.5204773e-15
-0.37616047	-0.082990764	2.6981613	2.7005426	0	0.00088259524
0.60424681	-0.79519758	4.5788764	4.573572	0	0.0011584441
0.36948212	0.82351064	4.2265433	4.214241	0	0.002910711
-0.28050422	-2.6113322	8.3031016	8.3031016	-0.07189313	1.2836337e-15
-1.1499294	-0.23615244	4.3762006	4.3772305	0	0.00023534558
-1.0588636	0.15528953	3.4177467	3.434154	0	0.0048006395
-0.39873691	0.49910605	4.0402427	4.0383176	0	0.0004764831
-0.55021619	0.54203816	4.4041029	4.4123207	0	0.0018659472
-1.7807582	-0.31456915	6.3276991	6.3136002	0	0.0022281384
-1.6769582	-0.90895495	6.2268924	6.2268924	-0.090014287	5.7054361e-16
-1.0848132	0.85977721	4.159489	4.153756	0	0.0013783101
1.8048192	-0.91136154	5.8821527	5.8821527	-0.13169403	6.0398189e-16
-0.91493214	0.33456311	4.0987659	4.095041	0	0.00090877113
-0.78214638	0.2719413	3.896388	3.896388	0.088591993	2.2794917e-16
1.5646377	0.95223383	6.2638017	6.269364	0	0.00088800993
-0.96307144	0.74241486	4.2897108	4.2954442	0	0.0013365486
0.065624288	-0.99300769	2.7384902	2.7384902	-0.20529702	3.2433142e-16
-0.92843501	1.8833567	5.581825	5.581825	-0.45017193	9.547183e-16
0.72710335	0.37470008	4.2490057	4.2501177	0	0.00026169512
1.2881946	-1.4233716	6.9034077	6.8928435	0	0.0015302903
0.18155967	0.39123356	3.0658672	3.0644575	0	0.00045978981
1.689769	0.98970927	6.187124	6.187124	-0.048400387	2.2968434e-15
2.0697539	-0.5068185	6.9677029	6.9770544	0	0.0013421191
-1.7959034	0.33444033	6.3765852	6.3765852	0.057679962	8.3572482e-16
0.67750251	-0.7592932	4.5726947	4.571996	0	0.00015278959
-2.8068035	-1.133145	8.0181749	8.0181749	-0.0037843534	1.3292478e-15
-1.3517842	-0.66341692	5.9815824	5.9789792	0	0.00043520959
-1.0825551	-0.69908582	4.7311684	4.724879	0	0.0013293683
0.058871758	0.38406968	2.6901002	2.6930587	0	0.001099765
0.42483755	-0.65969038	4.3292286	4.3275411	0	0.00038979541
-1.2818993	-0.1012797	4.690446	4.690446	0.020202031	1.8935906e-16
-0.10796287	0.33641498	2.5531194	2.5517553	0	0.00053430086
-1.5182628	0.37419788	6.258128	6.258128	-0.033038657	4.2577193e-16
-2.2320134	1.1549213	7.2989021	7.2989021	0.048099121	7.3011947e-16
2.4373338	0.79977784	8.0684132	8.0684132	0.0046071788	2.2016186e-16
-0.46656718	-0.0060346607	2.9847528	2.9847528	-0.054028775	5.9514371e-16
-0.90194445	1.1419616	4.3797203	4.3786538	0	0.00024349041
-1.0108688	-0.45553967	4.6024626	4.6076852	0	0.0011347391
-1.9134856	-0.29791457	6.1869438	6.1869438	0.06917078	1.8662396e-15
-1.1520506	0.7400351	4.9457095	4.9457095	0.093165404	1.0775139e-15
0.85773247	-1.0125107	3.8887998	3.8842966	0	0.0011579999
-0.26749228	-0.48011773	3.6375165	3.6265362	0	0.0030186259
-1.0380118	0.42778308	4.6174335	4.6151086	0	0.00050349513
-0.28723274	-0.30243385	3.1063391	3.0996758	0	0.0021450468
1.8749225	-1.7427842	7.4008305	7.4008305	0.048748173	1.2001064e-15
-2.1124989	0.38575469	6.9529343	6.9529343	0.0015706607	2.1716059e-15
2.1029298	-1.1455144	6.4415433	6.4415433	-0.023625765	1.3788286e-16
2.1068413	2.8752813	8.5294645	8.5294645	0.028023873	2.0826124e-16
1.682106	-0.48907293	6.6132131	6.6132131	-0.050926719	1.745947e-15
-0.39283257	1.4012091	5.9879723	5.9961704	0	0.0013690898
0.52991268	-0.93971148	4.5745783	4.5759028	0	0.00028954015
-0.32011059	0.68667957	4.0846745	4.087256	0	0.00063199531
0.29967235	0.59909743	3.9545928	3.9545928	0.0066296504	3.3689123e-16
1.6235141	0.074553503	5.7316831	5.7316831	-0.043137645	7.7479721e-16
-1.0260784	1.0578518	3.8675669	3.8675669	-0.19665677	8.0376747e-16
0.97832227	-1.0470978	3.7395923	3.7392372	0	9.4952991e-05
-0.33959797	1.0351637	4.3267323	4.3277696	0	0.0002397336
0.94585005	1.7531597	6.0104079	6.0104079	0.045384347	0
-0.25481771	0.90585449	3.7186769	3.7186769	0.068909857	2.3884259e-16
0.11437607	-1.7272101	5.7044295	5.7044295	0.063100613	1.0898985e-15
-1.9417206	-0.52307002	6.6963378	6.6963378	0.041189225	3.9790933e-16
-0.18235513	0.0016034873	1.2013172	1.201849	0	0.00044266794
1.5451573	0.86094688	6.2916083	6.2916083	0.036554866	1.6940249e-15
0.89473824	0.96366035	3.6975217	3.6914762	0	0.0016350309
0.76275684	-0.24198606	3.7909057	3.7909057	0.071498093	9.3716752e-16
-0.50470329	-0.71169551	4.5013737	4.50308	0	0.00037905912
0.86938899	-0.33968764	4.1149171	4.1102476	0	0.0011347841
-0.27152728	-0.23869397	2.7465648	2.7394219	0	0.0026006614
0.14487146	0.64231486	3.5028605	3.5028605	0.040246495	3.8033705e-16
0.42411084	0.61567055	4.2835317	4.2885307	0	0.0011670275
0.18600739	-0.42959598	3.2255096	3.2282586	0	0.00085225948
-0.027994055	0.35971046	2.5227925	2.5277765	0	0.0019756017
-0.13713358	-1.6573897	5.8577786	5.8644588	0	0.0011403945
-0.33936707	-1.0438175	4.3540306	4.3521471	0	0.00043258006
0.33407999	-0.1278905	2.605198	2.605198	0.032373076	1.7046275e-16
-0.55491565	-0.18447207	3.5426815	3.5370646	0	0.0015854828
-0.30207969	1.3447513	5.6168771	5.6225854	0	0.0010162691
-0.19345078	1.2848852	5.008147	5.0095786	0	0.00028586887
-0.44767438	0.3820389	3.8846792	3.8828028	0	0.00048302704
0.7866053	-0.29235777	3.973769	3.9716492	0	0.0005334412
0.27014767	-1.3917627	5.7154037	5.7110131	0	0.00076820655
-0.33306555	0.21645106	2.9454929	2.9366631	0	0.0029977311
0.36502385	1.3438662	5.7494397	5.7595088	0	0.0017513086
0.0840309	0.045760081	0.49931741	0.50025849	0	0.0018847341
-1.0266744	-0.25082797	3.8619361	3.8671415	0	0.0013478515
2.2634653	0.60222334	7.7152503	7.7152503	-0.022703569	1.1511985e-16
0.10727967	1.8137682	5.4540203	5.4663459	0	0.0022599197
0.097548419	0.28200078	2.1824734	2.1773266	0	0.0023582374
-0.99816834	0.48797495	4.6249933	4.6269519	0	0.000423479
0.10249375	2.029872	5.2768008	5.2794219	0	0.00049672076
-0.89226608	-0.029978965	2.6774124	2.6785874	0	0.00043883117
-0.84719466	-0.74178687	4.3644424	4.3644424	0.068877359	4.0700659e-16
-1.0510835	2.4042639	7.8543911	7.8543911	-0.040461234	7.9156345e-16
2.3373988	-0.94804996	7.4819076	7.4819076	-0.029106773	1.0683914e-15
1.7838999	-0.093856724	5.4990622	5.5099089	0	0.0019724626
1.0193646	0.34727921	4.3107051	4.3241254	0	0.0031132529
0.17274219	-0.023783502	1.1350939	1.139983	0	0.0043072068
0.36861564	-0.62380526	4.167256	4.1655026	0	0.0004207662
-0.099578932	-0.6161549	3.374797	3.368891	0	0.0017500562
-0.93889586	-0.85949643	3.8292637	3.8319904	0	0.00071206886
-0.81130511	0.95577244	4.0159951	4.0159951	0.035981548	2.2116024e-15
1.9069799	0.1799568	5.5865683	5.5844988	0	0.0003704511
-0.32471816	1.2445823	5.2333886	5.2267939	0	0.0012601267
-0.36300725	-0.55435888	4.0567102	4.0543874	0	0.00057257507
-0.65786443	-0.70882722	4.6054243	4.6088076	0	0.00073463185
-0.38066871	-2.5792174	8.4387566	8.4387566	0.1062656	2.1049983e-16
-0.89135467	2.6625303	8.1374861	8.1374861	-0.070454786	6.5487922e-16
0.25239452	1.6918708	6.1856304	6.1859186	0	4.6592122e-05
0.67906879	-0.43803907	4.3705736	4.3705736	-0.010182646	4.0643564e-16
0.10817098	-0.31721129	2.4421365	2.440119	0	0.00082611267
-1.2632924	0.075167332	4.4985688	4.4985688	0.040154652	3.9487155e-16
2.6613709	1.2520306	8.7610529	8.7610529	0.096143011	2.0275609e-16
-0.33197546	0.51900904	3.9113042	3.9102161	0	0.00027820416
-1.9012633	-0.7623748	6.1868422	6.1868422	-0.13437705	1.4355925e-16
0.66502633	-0.048220113	3.2684698	3.2790371	0	0.0032331088
0.30526977	-1.305757	5.4626544	5.4626544	0.050964827	4.8777299e-16
0.64403019	0.63734781	4.5931735	4.5969406	0	0.00082014885
1.880874	0.069281025	5.1223144	5.1223144	-0.60218448	6.0687889e-15
1.6486958	1.6063512	7.7736768	7.7736768	-0.024281073	1.0282915e-15
-0.92042929	0.57677296	4.5703523	4.5779142	0	0.0016545536
-0.29293724	-1.3031817	5.4179758	5.4093551	0	0.0015911304
-0.2398333	0.70976529	3.8178527	3.8178527	0.076485342	5.8159552e-16
-0.20020574	0.29281252	2.6755811	2.6714471	0	0.0015450861
-0.47634016	0.74277443	4.4684169	4.4668092	0	0.00035979202
-1.0376415	0.16885276	3.4059879	3.4222708	0	0.00478068
-0.12053922	0.088285431	0.93669004	0.93824917	0	0.0016645093
-1.822262	-2.1369101	7.5484788	7.5484788	0.10340967	4.7065293e-16
0.10685373	-0.0020027646	0.57964679	0.58120805	0	0.0026934591
-1.5041248	-1.2147821	6.8259141	6.8259141	0.065089678	1.5614233e-15
0.15902077	0.91773933	3.1623488	3.1635019	0	0.00036463089
-0.13802189	-0.81707933	3.2343642	3.2343642	0.071045774	3.0206748e-15
-0.020911203	0.2539179	1.8045225	1.8045225	0.018060699	1.4765875e-15
0.56603364	-0.21200613	3.6446148	3.6507269	0	0.0016770178
0.058582818	-0.93205327	2.6793434	2.6733133	0	0.0022505851
-1.107646	-0.59531115	4.9994792	4.9994792	-0.015534105	1.4212335e-15
0.45365582	0.30116245	3.6716967	3.6732974	0	0.00043595504
0.37599437	-0.17042539	2.9620403	2.9616844	0	0.00012017175
1.7868836	0.65974609	6.5837	6.5837	0.11798796	4.0471699e-16
1.6559969	0.22407125	6.1069353	6.1069353	0.028625978	5.8175066e-16
-0.33550895	-0.88844467	4.097285	4.0942143	0	0.00074945247
1.1497379	-1.8694841	6.1667076	6.1667076	-0.061736266	7.2013989e-16
-0.44425181	0.76747914	4.4151315	4.4114387	0	0.00083639838
-1.4101948	0.52370959	6.1512256	6.1512256	-0.03374055	1.4439048e-16
-1.6070761	0.43320031	6.4845645	6.4854085	0	0.00013016992
0.78875345	-1.2425148	5.3213603	5.3213603	0.11260112	1.6690815e-16
0.97437469	-1.0413128	3.7152538	3.7152538	-0.23751471	8.3671928e-16
-0.06025634	1.1734187	3.7744372	3.7719046	0	0.00067099769
-0.62231821	-0.078769765	3.3322129	3.3378766	0	0.0016996949
-1.6145675	-0.11245497	5.80557	5.8018244	0	0.00064517134
0.78271716	-0.91057744	4.1510165	4.1510165	0.056222525	2.7815643e-15
-0.45464076	-1.5699251	6.4521386	6.4543238	0	0.00033867693
1.4989927	-0.30139159	6.0897662	6.1048535	0	0.0024774848
0.7600886	0.14612627	3.3935506	3.3935506	0.092002183	3.2715677e-15
1.3506457	0.51127571	5.9609985	5.9609985	-0.0026939546	1.4899826e-16
-1.5963028	0.92153667	6.2778969	6.2789644	0	0.00017004144
-0.58904525	0.53756388	4.4487473	4.4593829	0	0.0023907056
-0.13252409	1.4440347	5.5510609	5.5537133	0	0.00047782297
-1.2271532	-0.73122701	5.3639357	5.3639357	0.091940839	1.6558334e-15
0.62738052	-1.740193	6.6374576	6.6374576	0.088769751	6.6906523e-16
0.37033838	0.11025416	2.7392859	2.7344699	0	0.0017581176
-0.20310579	-2.1851102	6.6447122	6.6447122	0.27531266	2.673339e-15
-0.30527222	-1.9074184	6.218271	6.218271	0.11415423	4.2850099e-16
-0.31110485	0.42886237	3.6338126	3.6266195	0	0.0019795021
0.43231016	0.60516964	4.2876726	4.2941151	0	0.0015025519
-0.60163177	0.88928439	4.5532873	4.5673177	0	0.0030813767
0.72750051	0.80385298	4.4610377	4.4610377	0.056300432	3.9819364e-16
-0.92837154	0.78247526	4.1378352	4.1398364	0	0.00048363787
-0.37219581	-0.032629364	2.594739	2.5978395	0	0.001194908
0.093841243	-0.023103568	0.50466209	0.50293969	0	0.0034129805
-1.0502457	-0.0016838448	2.8268935	2.8268935	-0.20629632	1.8851331e-15
-0.85335409	0.042549529	2.8031264	2.7989092	0	0.0015044852
0.40286284	-0.2229101	3.256554	3.2567855	0	7.1095785e-05
0.017435212	2.636069	7.7583154	7.7583154	-0.040627995	9.1584667e-16
-0.17681043	-0.098512705	1.4066306	1.4066306	0.032027065	1.5785566e-16
0.31197105	-0.52409252	3.8665316	3.8686572	0	0.000549748
2.2237178	0.64578842	7.5027667	7.5027667	0.097724313	1.1838012e-16
-1.1750679	-2.0045084	6.2515904	6.2515904	-0.08410898	9.9450677e-16
-0.36728025	-0.052367512	2.5935244	2.5964385	0	0.0011236097
0.48905265	0.024071974	3.0608593	3.0608593	-0.055012684	2.901729e-16
-0.03825413	0.74195107	3.1283699	3.1209163	0	0.0023825533
-0.70843215	-0.65923878	4.6053933	4.6105038	0	0.0011096707
0.35817794	0.29018657	3.3359739	3.3354653	0	0.00015246263
2.465824	1.184356	8.3848462	8.3848462	0.088579183	8.4741296e-16
-0.88869832	-0.81736931	4.0573135	4.0515128	0	0.001429697
-0.4038996	-0.23681545	3.3090893	3.3085866	0	0.00015192396
0.041407255	0.45150096	2.9542016	2.9565315	0	0.00078866653
-1.8893763	1.3254581	7.1193254	7.1193254	0.22314446	2.9941435e-15
0.6259035	-2.9152345	8.5168675	8.5168675	-0.035953118	0
-0.47065	-0.40347833	3.9914165	3.9976465	0	0.0015608464
0.69919369	-3.2364673	9.3046723	9.3046723	0.032024089	7.6364079e-16
-0.9061115	-1.5992979	6.2867945	6.2721952	0	0.0023222133
0.79714623	-0.7626587	4.4033747	4.4033747	0.080191958	1.8153363e-15
-1.5942158	-0.71054101	6.5087625	6.5199301	0	0.0017157677
-0.079702059	-0.14051514	1.0401388	1.052605	0	0.011985153
0.54866829	-0.70467258	4.5518903	4.5496272	0	0.00049717392
2.3335928	1.7209041	8.7353489	8.7353489	0.15489852	4.0670541e-16
-1.7007868	0.28482092	6.2760723	6.2663759	0	0.0015449933
1.0155526	-1.1105757	4.1372913	4.1398426	0	0.00061666322
-1.1291755	0.024409518	3.3583447	3.3628986	0	0.0013560042
0.32408547	-0.12202582	2.5288604	2.5283767	0	0.00019125915
0.22142612	-0.079656645	1.6774428	1.6763008	0	0.00068076173
-0.43968114	-2.0445365	6.8226753	6.8226753	-0.0091162137	1.3018037e-16
-0.083926258	1.1019594	3.3120255	3.3189196	0	0.002081536
-0.92668795	0.39596973	4.3225424	4.3212961	0	0.00028832123
0.58507739	-0.31779654	3.9865944	3.9959667	0	0.0023509568
1.3499441	0.74786022	5.8993182	5.8897956	0	0.0016141797
0.67607907	-1.4030439	6.141547	6.1352	0	0.0010334475
1.0021235	-0.7023164	4.4740954	4.4679822	0	0.0013663586
0.93703209	-0.68207378	4.4521549	4.4473149	0	0.0010871144
-1.2258312	-0.39361287	5.3190216	5.3190216	0.017730569	5.0094462e-16
0.93608839	-0.21309542	3.480052	3.4812968	0	0.00035770774
-0.69745913	-0.54240211	4.5425389	4.5507391	0	0.0018052074
-0.058476263	0.47726101	3.0609459	3.0629682	0	0.0006606515
1.1494023	0.73820373	4.9368971	4.9368971	0.033419294	5.3971862e-16
1.0973487	-0.38063163	4.7033727	4.6991577	0	0.00089616824
0.48717923	-2.0622414	6.9325493	6.9325493	-0.096938136	5.1246858e-16
0.23684558	-0.98412525	3.6718652	3.6718652	0.04307243	1.2094377e-16
1.2111636	-0.32574299	5.0715197	5.0601514	0	0.0022416
-0.22337865	0.4286232	3.3470981	3.339056	0	0.0024027018
-0.18694245	-0.2761284	2.5218851	2.5218851	0.061251407	2.289224e-15
0.24223521	-0.13114382	2.0432954	2.0355332	0	0.0037988715
1.0649722	0.21747362	3.8166552	3.8065201	0	0.002655511
-0.80736239	-0.70841787	4.4884981	4.4885629	0	1.4428785e-05
-1.2676918	-1.7911907	6.9790721	6.9790721	0.090824112	1.2726311e-16
-0.14564216	-0.50436523	3.326476	3.3150129	0	0.0034460179
0.60209419	0.61847753	4.5527427	4.5591977	0	0.0014178311
1.3612605	-0.90647613	5.7491064	5.7522979	0	0.00055512752
-0.7128831	-1.0786478	4.6768783	4.6768783	0.04180788	9.4954194e-16
-0.50059461	-0.58657876	4.3892785	4.3910559	0	0.00040492074
-1.9364418	-1.7728026	7.2189216	7.2189216	0.17969531	9.8427823e-16
-0.099064627	0.81015595	3.0932292	3.0853404	0	0.0025503596
-0.88399504	-1.2362238	5.0701202	5.0701202	0.058172911	3.5035794e-16
-0.18211874	-0.92191957	3.2957315	3.286775	0	0.0027175993
1.1139816	0.3214924	4.5693775	4.5693775	0.018959121	5.8312872e-16
-1.8782053	-0.16540917	5.551569	5.551569	0.079360805	1.4398823e-15
-1.5249166	0.94966199	6.2238307	6.2238307	-0.11780414	8.5623642e-16
-1.4259757	-0.79313208	6.1084282	6.1084282	-0.032734277	0
0.087397008	0.0059072245	0.43975694	0.43975694	0.082188238	5.0492576e-16
0.46050894	-0.60886021	4.3470061	4.3451062	0	0.00043706795
2.3347191	-1.053546	7.5521243	7.5521243	0.062210663	3.5281931e-16
0.84095098	-0.2730632	3.8498248	3.8468017	0	0.0007852534
-0.77739472	-0.13069647	3.2965501	3.2965501	0.057950958	3.0984063e-15
0.63442024	1.5522735	6.4938896	6.4938896	0.074095899	9.5739985e-16
-1.1057978	1.3016227	5.7460084	5.7386748	0	0.0012763003
-1.060774	-0.89941202	3.9085089	3.9085089	-0.042272668	1.704317e-15
-0.60154473	0.24712612	3.8003454	3.8017415	0	0.00036735644
-0.037478632	0.39913682	2.7337741	2.7386959	0	0.0018003855
0.35373006	0.65514024	4.1593907	4.1543761	0	0.0012056184
-0.076146228	0.037507662	0.42233003	0.42233003	0.1750443	5.9148098e-14
1.2238233	-0.78085157	5.2352323	5.2352323	0.084793118	5.0896218e-16
-0.77069952	0.38322387	4.2744087	4.2818309	0	0.0017364344
1.9542003	0.78321893	6.0768487	6.0768487	-0.2951573	2.3385237e-15
0.45999452	-1.4099841	6.0984978	6.0971671	0	0.00021819333
0.17806031	0.20375092	2.03348	2.026155	0	0.0036022161
0.253326	1.2404494	4.9772172	4.9772172	0.090895845	3.2120783e-15
1.2120408	-1.2809628	6.1111528	6.1111528	0.10265119	1.0173611e-15
-0.72909866	-0.72833603	4.5555127	4.5481786	0	0.0016099305
0.23427778	-0.080908147	1.7812411	1.7795872	0	0.00092848926
0.36774306	0.14612263	2.8396383	2.8338862	0	0.002025648
0.6508876	-0.25878163	3.8777496	3.881399	0	0.00094111566
0.87164909	0.83700517	4.0271732	4.0271732	0.090688531	2.2054637e-15
0.43111009	-0.95242075	4.4428242	4.446899	0	0.00091716477
1.4835135	-1.3948022	7.312745	7.312745	-0.06012412	4.8582491e-16
0.26440468	0.097249893	2.0598923	2.0558313	0	0.0019714728
0.20489724	2.7839035	7.9632826	7.9632826	0.015871201	0
0.63673317	-0.71172233	4.6044969	4.6040185	0	0.00010391094
-0.59203951	-1.4185393	6.2003994	6.2030594	0	0.00042899943
-2.2088495	-1.8755788	7.8222152	7.8222152	0.079496457	1.249002e-15
-0.24521133	0.11817517	2.0062514	2.0029915	0	0.0016248901
-1.8431382	-0.37905063	6.4738856	6.4738856	-0.062790868	0
-0.0061260806	1.9684014	4.8873129	4.8873129	-0.31279796	2.5442402e-15
-0.15853581	0.56149721	3.4764336	3.473956	0	0.00071268479
0.6033394	0.77751335	4.5850432	4.5844737	0	0.00012421514
0.45873172	0.0075188434	2.9584549	2.95979	0	0.0004512794
0.69755413	-0.76610974	4.5495374	4.5495374	0.016444651	1.952239e-16
-0.66043605	-0.13886401	3.4826391	3.4772952	0	0.0015344597
0.31254209	1.5133246	6.1426227	6.1536576	0	0.0017964457
0.95072778	0.1497164	3.1017643	3.1007154	0	0.00033816726
0.27154866	-0.55693567	3.8110338	3.8090105	0	0.00053090881
1.1321149	0.14544371	3.7979024	3.7827722	0	0.0039838236
-0.90135358	-0.3979263	4.3132716	4.3079125	0	0.0012424519
-0.6090266	-0.2241075	3.7358544	3.726303	0	0.0025566725
1.2468963	0.19261177	4.7820032	4.7820032	0.11015748	1.3001348e-15
1.8332121	0.13460305	5.508238	5.5039808	0	0.00077288081
1.1655743	0.80776607	4.814695	4.814695	0.12087447	1.2913069e-15
0.81019977	0.87865365	4.101793	4.0935729	0	0.0020040447
0.50167349	-1.0039134	4.653611	4.6578087	0	0.00090202607
0.13146934	1.7588176	5.690565	5.6931959	0	0.00046233045
-0.80879312	-0.10411352	3.1155008	3.1190561	0	0.0011411686
1.2102628	-0.62111771	5.4306451	5.4306451	0.025592711	0
-1.735381	0.06478843	5.5616725	5.5616725	0.08318144	3.1939257e-16
1.3523005	0.082071635	5.0606269	5.0606269	-0.01911085	2.2815986e-15
-0.52459935	0.72309743	4.5310248	4.532221	0	0.00026401905
-0.86593107	0.9962445	3.8244501	3.8230954	0	0.00035420418
-1.022659	0.21579388	3.6413965	3.6471403	0	0.0015773801
-1.7601342	1.9495207	7.2634945	7.2634945	-0.048210935	2.4455954e-16
0.84303552	0.45909039	4.4446685	4.4384002	0	0.0014102899
1.1785054	-0.19666905	4.3630475	4.3630475	0.12835357	2.0356836e-16
-0.98982566	-1.0004113	3.612216	3.612216	-0.2671533	1.4752912e-15
0.068851658	-0.41501211	2.8496275	2.8517737	0	0.00075315526
0.14634247	-0.57317768	3.4583469	3.4561304	0	0.00064091534
0.17694308	2.0089132	5.6250655	5.6250655	0.070785263	3.3158275e-15
0.21916578	0.26860503	2.6364967	2.6370393	0	0.00020579395
-1.1239907	-0.047998706	3.3593609	3.359194	0	4.9678442e-05
-1.4354673	-1.0823558	6.2328777	6.2292015	0	0.00058981999
0.33197605	-1.7028927	6.3941993	6.3941993	0.057324711	0
0.53332024	-0.85398431	4.5416169	4.5377465	0	0.00085220262
-0.38242768	1.9298862	6.4897854	6.4897854	-0.087275117	1.9160106e-15
0.38805019	-1.4745556	6.1807898	6.1807898	-0.037985698	8.6219896e-16
0.80244203	0.7454453	4.429247	4.426087	0	0.00071344153
-0.26104994	0.17804619	2.3906472	2.3860677	0	0.001915559
-0.032469232	1.4202314	5.3059976	5.307197	0	0.0002260372
-1.1403332	0.53880267	5.1395699	5.1394959	0	1.4403299e-05
0.45843695	1.8284374	6.6169024	6.6212334	0	0.0006545463
1.5190428	1.1229382	6.536313	6.5313363	0	0.0007614005
-1.3632034	2.9710213	8.9416172	8.9416172	0.052450476	5.9598509e-16
-0.094874678	-0.45459389	3.053464	3.0488154	0	0.0015224106
-0.20210301	0.34740863	2.9531952	2.9455181	0	0.0025996073
-0.55488235	0.56436639	4.4416621	4.4495297	0	0.0017713162
0.32552424	-0.76476261	4.102775	4.102775	0.039540228	8.6592945e-16
0.0042830834	1.4326094	5.3412686	5.3412686	-0.059588884	9.9771627e-16
-0.40327082	2.305884	7.7963739	7.7963739	0.014677275	1.1392199e-16
-0.29153231	-0.34429632	3.2896183	3.2828937	0	0.0020441756
-0.30842315	-1.0478788	4.2337437	4.2302376	0	0.0008281152
1.2170254	-3.4102666	10.006948	10.006948	0.049899452	0
0.0090896735	-0.023168664	0.08681115	0.089472031	0	0.03065137
-0.019388869	0.63630315	3.2563922	3.2542682	0	0.00065226176
1.0718112	-0.73366935	4.584404	4.5779378	0	0.0014104747
1.5413386	-0.88582106	6.2652464	6.2652464	-0.11541325	3.2605427e-15
1.2175384	-1.9226201	6.5001784	6.5001784	0.11547199	4.0991725e-16
-0.45999784	2.1968174	7.4317777	7.4317777	0.055150106	3.5853269e-16
0.35807106	1.3562548	5.7810217	5.7923616	0	0.0019615651
0.60322079	0.36622721	4.1369678	4.1394873	0	0.00060901292
-1.6312879	1.6202967	7.7750319	7.7750319	-0.010552683	9.1387758e-16
1.5964938	-0.24186184	6.1212137	6.1212137	0.014643509	2.4666731e-15
-1.9614525	-2.2670239	8.0887786	8.0887786	0.06146894	2.1960755e-16
1.259301	-0.62183328	5.6438251	5.6453892	0	0.00027714727
-0.40569697	0.52748898	4.1110279	4.1103414	0	0.00016699151
-0.37600786	-2.4755725	8.2549301	8.269326	0	0.0017439169
1.3191631	-0.5809662	5.883051	5.8882705	0	0.00088720609
1.6924775	-1.6122792	7.7753795	7.7753795	0.037334612	9.1383673e-16
0.49722482	0.69123007	4.4808756	4.4808756	0.00070051334	1.585723e-15
-1.6972779	-1.2766009	7.1250012	7.1250012	-0.013654982	6.2328299e-16
0.98716294	1.143586	4.3214862	4.3214862	-0.13390268	2.0552615e-15
0.56005783	-0.95024482	4.5959074	4.5959074	-0.024679008	1.3527794e-15
0.6151246	-0.88054814	4.5459632	4.5415949	0	0.00096092305
1.3744791	-0.20084692	5.4669637	5.4669637	0.009485227	0
-2.6039713	-0.52540963	8.5714495	8.5714495	0.029296485	6.2172338e-16
-2.2835324	-0.5887623	7.8007542	7.8007542	0.017755986	1.1385802e-15
0.3341102	1.1780561	4.9315903	4.9315903	0.022738856	1.800998e-16
-0.0052934898	-0.023044211	0.081697191	0.081697191	-1	3.7422054e-13
-0.2298819	-1.1320409	4.2398837	4.2399754	0	2.161748e-05
0.22881995	0.3361561	3.0101114	3.0103531	0	8.0301545e-05
-0.91775153	-0.011258298	2.6095662	2.6114095	0	0.00070639358
-2.4341637	0.0092985654	7.5009951	7.5009951	-0.031965209	8.2885655e-16
2.7464166	0.37117772	8.5029752	8.5029752	0.01885104	2.0891003e-16
1.092929	1.1255073	4.5389787	4.5389787	-0.036095685	1.1740682e-15
-0.34880578	-1.7358527	6.4332276	6.4332276	0.019546457	4.1418327e-16
-0.55929701	-1.3301568	5.9169788	5.9114081	0	0.00094147079
0.69925445	-0.96571368	4.4282624	4.4254335	0	0.00063882093
-0.0036648902	-1.5933248	5.666271	5.666271	-0.053770555	1.7242315e-15
1.7203198	0.5790161	6.6590553	6.6590553	-0.049397441	9.336533e-16
1.1894537	-0.15487581	4.2435757	4.2369011	0	0.0015728679
0.71946123	0.88774111	4.372416	4.3705288	0	0.00043161462
0.035860126	-0.094120703	0.53551087	0.53551087	0.21423324	2.4878442e-15
-0.35191731	-0.0011790907	2.4663755	2.470295	0	0.0015891656
1.1285217	0.3718965	4.8128252	4.8153368	0	0.00052184909
1.0370892	1.5792392	6.3594286	6.3739742	0	0.0022872613
-0.9841772	-0.3807349	4.3504555	4.3473237	0	0.00071988431
0.14515003	-0.98581736	3.1124061	3.1070258	0	0.0017286492
0.059049035	0.77299412	3.0825614	3.077921	0	0.0015053895
-0.070415484	0.45582903	3.0098101	3.0119889	0	0.00072388399
-1.2163561	-1.9351615	6.4846854	6.4741227	0	0.0016288705
0.35693672	0.73761755	4.2021372	4.1868015	0	0.0036494864
-0.65030025	-0.28242604	3.9521759	3.9455335	0	0.0016806983
-0.11972192	-1.5385503	5.7530239	5.7539	0	0.00015228006
-0.6625346	-0.72802105	4.5984366	4.5984366	0.048918116	1.1588875e-15
-0.41241008	1.8506022	6.5447506	6.5476938	0	0.00044969406
-1.6643093	-0.23724629	6.144815	6.1380872	0	0.0010948726
0.54627112	0.72440564	4.5549367	4.5540066	0	0.00020417796
-1.0355401	-1.1739401	4.6406664	4.6421975	0	0.00032992731
0.67059406	0.25449042	3.8712993	3.8729427	0	0.00042453165
0.65658746	-1.6559842	6.5984178	6.5985022	0	1.2784061e-05
-0.85937092	-0.84742288	4.026195	4.0137574	0	0.0030891607
-1.4794203	-1.5358881	7.5512397	7.556599	0	0.00070972361
-0.20704025	1.0570538	3.7192568	3.7175838	0	0.00044979838
-1.8337971	-1.6064663	7.6822008	7.6822008	0.0076915396	6.9369061e-16
0.034131707	-0.87378894	2.7298193	2.7236659	0	0.0022541274
1.4398052	-0.69634702	6.2342714	6.2302009	0	0.00065292906
-0.43455982	0.45658823	4.033279	4.0307879	0	0.00061763628
-0.43556494	-0.76324791	4.3972575	4.3958091	0	0.00032937344
-0.61453078	0.43423262	4.3029167	4.3175871	0	0.0034093999
-0.25250084	-1.2969169	5.2689882	5.2586005	0	0.0019714724
2.1016302	1.3336738	7.4903384	7.4903384	0.14926778	4.7430616e-16
-1.0162988	1.4797665	6.201057	6.201057	-0.04709717	2.8646033e-15
-0.77398746	1.1482557	4.8226688	4.8189795	0	0.00076499208
0.41783072	0.58469571	4.2302778	4.2373694	0	0.0016763781
2.3089879	1.6049598	8.7186939	8.7186939	-0.076634713	4.0748233e-16
-0.87076753	-0.98493719	3.7909876	3.800774	0	0.0025814914
-0.32473679	-1.5190896	6.1774018	6.1794114	0	0.00032531346
0.91768753	-0.24688783	3.6738635	3.6756268	0	0.00047994924
1.2295481	0.19361644	4.6782666	4.6756417	0	0.00056110305
-0.32205977	-0.51366793	3.8733749	3.8673301	0	0.001560603
1.4808351	-0.63053039	6.3568547	6.3568547	-0.039153434	1.3971979e-16
0.28972376	0.049835763	2.1105623	2.1106873	0	5.9224369e-05
-0.15878069	-1.410656	5.497171	5.5021923	0	0.00091343118
-0.80724211	1.1926333	4.9812333	4.9812333	0.10778911	1.7830492e-16
-0.22613132	-0.81285148	3.6616795	3.6605709	0	0.00030275118
0.62630633	0.45528708	4.3570961	4.3570961	-0.02320642	6.1153925e-16
-0.18397563	-0.28535578	2.5602391	2.5602423	0	1.2435027e-06
1.1480483	0.84150486	4.5954418	4.591991	0	0.00075091368
-1.4555151	-1.0632946	6.2380828	6.2380828	-0.022069889	1.4238003e-16
0.99705413	0.23409708	3.6821601	3.6821601	0.05213807	9.6484497e-16
0.067407123	-0.38110088	2.6904548	2.6906214	0	6.1945105e-05
-0.57147752	-0.9290626	4.5764937	4.5905473	0	0.0030708139
0.34380544	0.7199718	4.1627251	4.1483127	0	0.0034622559
0.52276437	-0.74493185	4.53355	4.5296456	0	0.00086123539
-0.25003925	-0.63822526	3.8421474	3.8284438	0	0.0035666651
-0.021048638	0.27803434	1.987754	1.989168	0	0.00071136351
-1.6706458	0.17588786	5.961945	5.961945	0.036617496	5.9589843e-16
-0.0072163246	0.1085347	0.59414807	0.59298218	0	0.0019622804
-0.69141815	-0.61734775	4.5985145	4.6060293	0	0.0016341736
0.43484482	0.68323984	4.3670034	4.3636495	0	0.00076801004
-0.64263548	-0.051603329	3.2856625	3.2953455	0	0.0029470583
-0.093454604	0.83617012	2.9999954	2.9999507	0	1.4888095e-05
-1.7035207	-0.17146954	5.9219062	5.9219062	0.079298467	5.9992739e-16
0.87795505	-0.054108869	2.7610821	2.7616812	0	0.00021698794
-0.73591064	0.049605719	3.1594766	3.1594766	0.027973745	9.8390488e-16
0.67723629	-0.87359372	4.4741028	4.4708437	0	0.00072843137
0.157488	-0.32625085	2.6721021	2.6698571	0	0.00084016169
-2.4439575	0.78897009	8.1031971	8.1031971	0.01196554	0
0.31546391	-0.12094377	2.4749131	2.47353	0	0.00055882516
0.60044813	-1.9749511	6.687442	6.688352	0	0.00013607421
-1.2654089	-0.89309244	5.2432222	5.2432222	0.046582732	0
1.0688766	-2.0555153	5.7871105	5.7871105	-0.33012359	6.1390113e-16
-1.9649388	1.5098485	7.6418723	7.6418723	0.025268874	2.3245047e-16
0.69850578	-0.90517318	4.4139472	4.4122902	0	0.00037540491
-0.38904142	-0.61910591	4.210582	4.2092232	0	0.00032269522
0.11853064	-0.66282041	3.4216971	3.4195616	0	0.00062409643
-0.93026692	-1.6843046	6.1960764	6.1960764	-0.12332006	1.0034171e-15
-0.3237901	-0.81978339	4.0734348	4.0713096	0	0.00052171842
1.2913824	0.00182843	4.60695	4.5994295	0	0.0016324091
-0.31406597	-0.59946041	3.99562	3.9870285	0	0.0021502076
0.66267241	0.71657251	4.6026525	4.6033013	0	0.0001409427
0.25160837	0.34067029	3.1212213	3.1216869	0	0.00014917497
0.5596261	-0.16399872	3.4893982	3.496678	0	0.0020862476
0.95244938	1.2151897	4.8440105	4.8440105	0.074557408	2.5669841e-15
0.80220761	-0.16443172	3.3877351	3.3758489	0	0.0035086131
-0.88378359	-0.18983418	3.3727995	3.3727995	0.048445018	2.2383532e-15
1.0508107	-0.56618833	4.8073213	4.8073213	-0.026939441	1.478043e-15
-0.43819964	1.5213493	6.3468032	6.3468032	-0.042119822	2.3789982e-15
0.17650621	0.10438248	1.432823	1.432823	0.045132727	2.6344904e-15
-0.17529179	-2.1965371	6.5947061	6.5947061	-0.22486869	3.2323324e-15
-1.6741983	-0.036076672	5.6413489	5.6413489	-0.054377879	1.8892895e-15
2.4924464	-1.4062709	8.974568	8.974568	0.080411192	3.9586459e-16
-0.3953795	0.65249955	4.2589258	4.2591395	0	5.0174394e-05
0.80999627	1.9302186	5.9527144	5.9527144	-0.11070362	1.4920562e-15
-0.51262795	0.046444828	3.1418013	3.146385	0	0.0014589617
-0.16279994	-1.3478634	5.2397807	5.2397807	0.053927035	5.0852038e-16
0.41848539	-0.38969251	3.8317732	3.8451385	0	0.0034880187
0.16773748	1.4860452	5.7527606	5.7571096	0	0.00075599392
-0.39260978	-0.3714212	3.7109201	3.7118561	0	0.00025225289
-0.1018777	0.6067587	3.3755296	3.3715916	0	0.0011666252
0.17626809	0.5491456	3.5082648	3.5104951	0	0.00063572626
-1.1653568	1.5849524	6.7377047	6.7377047	0.035786953	7.9093264e-16
-0.93925385	0.67421044	4.4704243	4.4814807	0	0.0024732137
1.0487182	0.73709852	4.4873217	4.4901142	0	0.00062230658
-0.53246716	-0.27659518	3.7814419	3.7807497	0	0.00018306364
-0.4857901	1.2430913	5.5372891	5.527345	0	0.0017958298
0.50040346	-1.8603802	6.6530701	6.6584479	0	0.00080832145
-1.9859984	-0.11500544	5.2283972	5.2283972	-0.19132007	3.397517e-16
-0.58210843	-0.50094102	4.3840345	4.3863309	0	0.00052380701
0.28906174	-1.5504497	6.1660099	6.1618406	0	0.00067616289
0.2738666	-0.45389713	3.5881336	3.5934467	0	0.0014807411
-1.4683168	0.64492656	6.3258722	6.3337981	0	0.0012529332
-1.1308267	1.2074188	5.2861608	5.2861608	0.091669144	5.0405869e-16
0.82147534	1.5002004	6.2617799	6.2569911	0	0.00076477383
-0.44591049	-0.69819909	4.3975066	4.3976052	0	2.2431166e-05
-0.41721442	-1.3343748	5.8030256	5.8006109	0	0.00041611431
0.95438526	1.2080368	4.7910742	4.7901482	0	0.00019328449
-0.77188381	-0.089604987	3.1651588	3.1701504	0	0.0015770651
-0.080282413	-0.47064553	3.0764881	3.0728793	0	0.001173037
-0.049640831	-0.6192506	3.2843934	3.2839886	0	0.00012325998
-1.9219878	0.054209643	4.9896503	4.9896503	-0.18992115	8.900207e-16
2.0578575	0.34665772	6.6299145	6.6428197	0	0.0019465079
0.42342044	-1.2603245	5.5249444	5.5138425	0	0.0020094181
1.1182658	1.8834075	5.9501381	5.9501381	-0.14112005	0
-1.3418514	0.40349941	5.808759	5.8095951	0	0.00014395134
0.054835868	-0.84440235	2.856769	2.851041	0	0.0020050524
-0.53928277	0.54172434	4.3876108	4.3949475	0	0.0016721321
1.5262219	0.33953694	6.2181186	6.215072	0	0.00048995207
0.87915558	-0.6639194	4.492737	4.4901651	0	0.0005724669
0.5479784	-2.0732305	6.9792773	6.9722322	0	0.0010094428
1.5213633	0.40407455	6.3062158	6.3062158	-0.020271478	7.0420872e-16
1.0311819	-1.3803631	5.9100062	5.9100062	-0.045429099	0
1.0379247	0.12459415	3.1497525	3.1497525	-0.120288	4.2297534e-16
0.12161272	-0.27988462	2.2561496	2.2543564	0	0.00079478901
1.0721795	0.12669595	3.326454	3.3203549	0	0.0018335156
-0.61895721	-0.64484763	4.5832649	4.5902109	0	0.0015155174
0.23822817	-0.63367474	3.8010773	3.7947348	0	0.0016686201
-1.4277279	-0.56774304	6.2196872	6.2196872	-0.038046774	0
2.1048327	-0.55395362	7.0904216	7.0904216	0.036420122	1.1273809e-15
-0.30699275	-0.58008074	3.9494806	3.9403175	0	0.0023200744
-0.91462823	0.17015824	3.2292174	3.223789	0	0.001681015
0.61116561	-0.40078691	4.2278589	4.2364341	0	0.0020282542
0.86875858	0.053544833	2.7836402	2.7833839	0	9.2069156e-05
-0.95151371	1.4160756	5.9598314	5.9619103	0	0.00034881192
-0.43507474	1.5547735	6.4062761	6.4032155	0	0.0004777529
0.31025098	-0.52638733	3.866268	3.8681391	0	0.00048396127
0.22796497	0.47565653	3.5022209	3.5028471	0	0.00017879343
-0.47233399	0.46624001	4.1352271	4.1352271	-0.02650285	3.651319e-15
0.15421626	1.7479394	5.7948799	5.7948799	0.017528486	1.5326951e-16
-1.6216425	-0.41504473	6.4809284	6.4809284	-0.022749524	2.4668089e-15
-0.81079831	1.0447796	4.1819979	4.1806834	0	0.00031433386
1.5889726	0.35438084	6.3488637	6.3462604	0	0.00041004804
-0.56224225	-0.5337458	4.408739	4.408739	-0.04061847	1.4102103e-15
-1.9517904	-0.11361567	5.1977541	5.2007449	0	0.00057540628
1.0788192	0.24796586	4.0538949	4.0463462	0	0.0018620924
-0.92114062	-0.3768636	4.2584779	4.2514738	0	0.0016447482
0.42729392	0.42423607	3.9414871	3.9414871	-0.027043844	4.5068188e-16
-0.97179649	1.7059305	6.1402331	6.1402331	-0.044941698	8.6789384e-16
-1.2804578	2.1834298	7.6222926	7.6222926	0.11306259	5.8261895e-16
-1.0632755	-0.22623184	3.86019	3.8664666	0	0.0016259875
0.12690096	-0.40564622	2.9483198	2.9497446	0	0.00048324913
0.27554359	-0.80346757	3.8934274	3.8891189	0	0.0011066122
0.0018552337	1.3021131	4.678243	4.678243	0.049964007	5.6955897e-16
-0.68694967	-1.3962122	6.1147201	6.1171556	0	0.00039829542
-2.2970913	-0.14644244	7.1051321	7.1051321	0.075372816	1.1250467e-15
-1.3186328	0.4501136	5.7909817	5.791914	0	0.00016098662
-0.097995705	0.36976483	2.702795	2.7028803	0	3.15637e-05
0.62972265	-1.0200986	4.6717298	4.6662503	0	0.001172905
-1.9637855	0.29880961	6.2169049	6.2169049	0.032008972	8.5719029e-16
0.090854056	-0.018434591	0.4760815	0.47415573	0	0.0040450469
1.7288919	1.1769805	6.6712644	6.6712644	0.030155984	3.9940483e-16
-0.60016385	1.5409225	6.4773333	6.4942301	0	0.0026086034
-0.23117546	0.60707117	3.756305	3.757992	0	0.00044912615
1.5648099	-1.3168322	7.2261459	7.2261459	0.068549159	2.4582355e-16
-0.032123184	0.35029344	2.4733076	2.4779053	0	0.001858928
1.3345975	-0.64340547	5.9299332	5.9291714	0	0.00012846095
1.6853442	-0.51663115	6.6320668	6.6347054	0	0.00039786662
-0.83682277	-1.123946	4.463392	4.4555759	0	0.0017511501
0.84121868	0.4522175	4.4316987	4.4254091	0	0.0014192276
-0.21842389	1.0554964	3.7803977	3.7803977	0.080800666	4.6988623e-16
0.5033758	-0.22575938	3.5649537	3.5715256	0	0.0018434704
1.2004365	-0.98955492	4.7484801	4.7484801	0.11640079	2.0574926e-15
-0.44170032	0.10632481	3.0344952	3.0344289	0	2.1856099e-05
0.69077082	-1.9494189	6.4495185	6.4606315	0	0.0017230729
1.7920742	2.4999341	9.0817932	9.0817932	0.041586222	1.9559539e-16
-0.2717515	-0.37315947	3.3235953	3.3157663	0	0.0023555607
1.029665	0.60441723	4.7257682	4.7257682	-0.028624511	1.315606e-15
-0.82333715	-1.4578753	6.1641637	6.1787629	0	0.0023683919
1.6131413	-0.097782154	5.7744555	5.7788002	0	0.00075239418
0.71310007	-0.11530633	3.364214	3.3639675	0	7.3278338e-05
-1.4972162	0.64787167	6.3892259	6.3959454	0	0.0010516879
1.3596089	-0.94159659	5.7286349	5.7375341	0	0.0015534555
-0.47551759	-0.66269388	4.4271034	4.4292289	0	0.00048012329
-0.12928929	-1.3867294	5.3280049	5.3341769	0	0.0011584211
-0.18964957	-0.67790385	3.6465882	3.6355609	0	0.003024018
-0.49925538	0.14669284	3.3166657	3.3169161	0	7.5486464e-05
0.22807696	0.3219407	2.9427222	2.9433247	0	0.00020473053
0.80643403	-2.2514111	7.2730048	7.2730048	0.11639455	4.8847949e-16
0.98462067	-0.11653165	2.9491372	2.9542976	0	0.0017497993
-0.14859124	1.4631453	5.6462591	5.6481906	0	0.00034207584
0.1061592	0.49686273	3.2064624	3.2075683	0	0.00034490448
1.3886993	1.364843	7.0421681	7.0421681	-0.040233636	3.7836859e-16
-0.95503106	-0.42666301	4.4355557	4.4350075	0	0.00012360349
0.022745725	0.5105082	3.1166582	3.1166582	-0.047905299	0
1.1521693	-0.51491213	5.1763207	5.1738068	0	0.00048564733
-0.44901601	1.400697	6.0597926	6.0699354	0	0.0016737955
0.39461389	-0.53832745	4.1049857	4.1071481	0	0.00052678864
-1.4378725	-1.32864	7.0583438	7.0583438	-0.037602368	7.5500297e-16
0.4450384	0.88305318	4.423144	4.423144	-0.018124744	6.0240753e-16
-1.1569476	0.57262142	5.2143689	5.2134982	0	0.00016697852
-0.93928381	2.5095746	8.0611414	8.0611414	0.08301015	1.3221628e-15
-0.62298925	0.28406652	3.9354507	3.9405342	0	0.0012917176
0.21620293	-0.28321971	2.6993343	2.6924418	0	0.0025533846
0.15725471	-0.23349411	2.1121878	2.1087163	0	0.0016435497
0.59858542	0.11164056	3.3933016	3.3990523	0	0.0016947064
1.1642462	1.5644781	6.722563	6.722563	-0.020343938	9.2483312e-16
0.25260739	-1.5721753	6.1182377	6.1080262	0	0.0016690337
1.2207419	1.2916012	6.2001386	6.2061995	0	0.00097753852
-0.67690462	0.39690438	4.2812468	4.2954339	0	0.0033137884
-0.18085414	-0.40825204	3.1305667	3.1214039	0	0.0029268812
-1.0323021	-0.95067202	3.6913317	3.6959856	0	0.0012607633
-1.48669	0.013097425	5.5107216	5.5195231	0	0.0015971573
0.88472728	0.9649149	3.7296775	3.7227722	0	0.0018514711
-0.20851929	0.22870853	2.3588269	2.3588269	0.091923776	5.6480093e-15
2.0860159	0.48730206	7.0128567	7.0128567	-0.063025958	8.8655011e-16
-0.5774644	-0.87550642	4.5587794	4.5587794	-0.017743779	1.9482812e-16
-0.27547069	1.8909172	6.0944405	6.0944405	0.10831869	4.3720753e-16
0.16647474	-0.78501854	3.431142	3.431142	0.088045574	1.0354318e-15
-0.51508388	-0.26675805	3.7166787	3.7159013	0	0.00020914609
0.6149879	2.0166372	6.7446946	6.7446946	0.081512956	1.8435969e-15
0.4225498	-1.4764343	6.2306129	6.2343361	0	0.00059756635
2.5719268	1.1732457	8.5047714	8.5047714	-0.15761651	6.2659773e-16
0.71385591	-0.40965109	4.3296668	4.3263091	0	0.00077550855
-1.6538506	0.37906836	6.4611345	6.4624536	0	0.00020416718
0.84304584	0.5587948	4.5571505	4.5542844	0	0.00062890455
1.4441032	1.1242749	6.3870913	6.3848943	0	0.00034396729
-0.21599228	-0.99214953	3.5615367	3.5575085	0	0.001131039
-0.70469253	-1.9975948	6.4628378	6.4628378	-0.25742833	3.5731423e-15
0.85789654	-0.62802841	4.5429436	4.5429436	0.0093849162	5.8652176e-16
0.5121199	0.43399482	4.1452492	4.1482307	0	0.00071926697
-0.41491708	0.98166404	4.4478014	4.4478014	-0.051116064	5.9906795e-16
0.93709175	0.94830511	3.6069981	3.6069981	-0.24079153	2.2161381e-15
-0.32242384	1.3338511	5.6219645	5.6264348	0	0.00079515039
1.096081	-0.61921482	4.9335146	4.9282913	0	0.0010587295
-1.1862651	-0.34607916	5.0101372	5.0091504	0	0.00019695806
-0.69397391	0.51606727	4.5089284	4.5174872	0	0.0018981741
-0.1297542	1.3494872	5.1560968	5.1575602	0	0.0002838184
0.60779691	-1.832749	6.6292095	6.6155215	0	0.0020648051
-0.68337529	0.21045053	3.7189783	3.7103356	0	0.0023239423
-1.6212978	0.42615135	6.4942432	6.4950205	0	0.00011970349
0.10326732	-0.8570111	2.9830588	2.9758481	0	0.0024172199
0.24188081	-0.81601223	3.7315295	3.7259783	0	0.0014876555
-1.0653956	1.3884135	6.0239342	6.0206374	0	0.00054728597
0.46132748	-0.55850915	4.2797322	4.2797322	-0.031988621	2.0753131e-16
1.0148113	0.62605624	4.6639039	4.6640168	0	2.4192266e-05
1.3786337	-0.8885116	5.8376535	5.8388088	0	0.00019791641
1.0917883	-1.6751368	6.4322003	6.4322003	0.048127759	1.3808314e-16
-1.0726653	0.47022506	4.8127474	4.8110717	0	0.00034817641
0.42990516	1.3315484	5.8110572	5.8110572	-0.012373236	1.5284283e-15
-0.61151306	-1.5300047	6.4579405	6.4579405	-0.033484504	1.3753276e-15
-0.80273568	-1.050148	4.2355201	4.2378203	0	0.00054308783
-1.0171516	-0.31369105	4.1603084	4.160825	0	0.00012416391
-0.25454296	-1.1594231	4.5183615	4.5183615	0.097816728	1.1794254e-15
-2.3164815	0.29721055	7.6385076	7.6385076	0.066398855	9.3021147e-16
0.30993979	-0.38558468	3.4985868	3.5056613	0	0.0020220876
-0.8482534	0.7331431	4.3839077	4.3839077	0.071292856	8.1039883e-16
0.74960158	0.48343753	4.4811095	4.476596	0	0.0010072449
-0.36421556	0.35573232	3.5788211	3.5707796	0	0.00224696
0.45171353	1.6319265	6.5347026	6.5299022	0	0.00073460499
-0.13619748	-1.5765077	5.8375856	5.838637	0	0.00018010832
1.7912579	-0.34812285	6.4159825	6.4159825	0.009447687	4.1529653e-16
-0.72205921	-0.95377506	4.3515675	4.3464389	0	0.0011785443
-0.19946909	0.028608788	1.3684085	1.3696725	0	0.00092370644
0.71632463	-0.47854918	4.4637563	4.460817	0	0.00065848185
0.09791085	-0.38096488	2.7577893	2.7578748	0	3.1004075e-05
0.42462033	-0.80825176	4.3744503	4.3729738	0	0.00033752912
0.31235478	0.99637007	4.1019695	4.1086474	0	0.0016279778
0.11521861	0.9558448	2.9116348	2.9241311	0	0.0042918569
-0.77078655	-0.092899484	3.1780725	3.1827697	0	0.001478011
-1.2403686	-1.3444841	6.4978893	6.5131955	0	0.0023555538
0.004028615	-0.8436485	2.7919318	2.7870524	0	0.0017476551
-0.25570425	-0.80191393	3.809802	3.809802	0.074984982	1.0490841e-15
0.17420277	-0.16417649	1.7582573	1.7562739	0	0.0011280697
-0.67831962	-0.16847271	3.5727948	3.5623425	0	0.0029255428
-0.28975144	-0.93121905	3.9033665	3.8951766	0	0.0020981696
-0.16357607	-0.050493009	1.1145062	1.1124868	0	0.0018119683
-1.0320941	1.1874531	4.7314095	4.7342026	0	0.00059032703
0.3759276	0.32199684	3.5072353	3.5071279	0	3.0633954e-05
0.7318536	-0.60147918	4.5938015	4.5939042	0	2.2357712e-05
-0.33269161	0.29829276	3.2711234	3.2612417	0	0.0030209023
-0.24330186	-0.38516392	3.2645827	3.255751	0	0.0027053374
-0.91750654	1.0012794	3.6677016	3.6677016	-0.14771218	6.0540531e-16
-1.2960641	1.0060001	5.430829	5.4432708	0	0.0022909472
-0.010989774	-1.3662337	5.0525901	5.0589177	0	0.0012523372
1.4335348	-0.93423269	6.0160217	6.0295995	0	0.0022569315
1.5898183	-0.8240139	6.3724746	6.3724746	0.1588534	2.0906598e-15
-0.31843526	-0.41105868	3.6048784	3.5995846	0	0.001468504
-1.4969826	-1.5353031	7.5775863	7.5775863	0.010315247	4.6884503e-16
2.2543143	0.20405526	7.0594692	7.0594692	0.064948305	1.0065101e-15
-1.2075446	-0.48786796	5.3896344	5.3881411	0	0.00027706086
0.37134265	-0.99729812	4.3455303	4.3455303	-0.020969422	0
0.62393778	-1.7103315	6.6389276	6.6458432	0	0.0010416665
-0.92710992	-0.40882384	4.3596048	4.3561009	0	0.00080371839
-1.9904017	-1.9326879	6.6101856	6.6101856	-0.42171134	1.3436513e-16
-1.309598	2.00875	7.0982246	7.0982246	-0.076912104	1.1261416e-15
-0.026461112	-0.91417338	2.630052	2.630052	-0.11280405	4.3901487e-15
0.210397	0.97103985	3.4905843	3.4905843	0.062897529	6.3612446e-16
0.59984285	-1.432333	6.2385752	6.2356093	0	0.00047540364
-0.23188844	-0.89811239	3.596495	3.5865606	0	0.0027622607
1.0955396	-0.67236136	4.8475523	4.8397489	0	0.001609754
-0.32500075	-0.68838893	4.0997354	4.0932845	0	0.0015734971
0.75808029	-0.39310729	4.299971	4.2937715	0	0.0014417504
1.6915362	-0.042592659	5.6212112	5.6212112	0.013915322	0
-1.0328377	-1.5227325	6.3059897	6.3059897	-0.012361321	1.5493147e-15
2.0318449	1.3130813	7.1673238	7.1673238	-0.21546262	1.8588076e-15
-1.4787962	-0.03835253	5.5036487	5.5036487	-0.057503451	1.6137993e-16
-0.27230127	-1.4486816	5.9012644	5.9013819	0	1.9907167e-05
0.27039727	0.43130509	3.5118238	3.5121793	0	0.00010121254
-0.93175445	1.8097747	5.8281469	5.8281469	0.34250461	3.0478931e-16
-0.37466506	-0.25536395	3.2695081	3.2675493	0	0.00059908628
-0.29014861	-0.40495136	3.4950579	3.4875435	0	0.0021500087
0.70403905	-0.58181719	4.5805559	4.5813468	0	0.00017267988
-0.46092757	-1.5287651	6.3844471	6.3844471	-0.023551502	8.3469569e-16
0.26936686	1.2925406	5.3000769	5.3086932	0	0.0016257024
0.22864175	0.087319772	1.7606304	1.7597002	0	0.00052831893
-0.0023295454	-1.4320714	5.3391536	5.3507566	0	0.002173202
0.26838872	-1.5529756	6.1255696	6.1179868	0	0.001237899
-2.5337199	-0.31882228	8.2833586	8.2833586	0.016544678	2.1444886e-16
-1.6189078	-0.77911998	6.4467963	6.4467963	0.1495729	2.8931807e-15
-0.53752112	-0.024592327	3.1758415	3.1820133	0	0.0019433472
1.7193369	-0.58298423	6.6580078	6.6580078	0.067594522	5.336001e-16
-0.12908808	-1.3957085	5.3653314	5.3720423	0	0.0012507908
1.5827843	1.3304343	7.2803987	7.2803987	0.042005573	9.7596679e-16
0.87680209	0.82614487	4.0513336	4.0523623	0	0.00025393025
-0.027318931	-0.75068604	3.0938031	3.0952943	0	0.00048202001
-0.32604897	-0.032011925	2.3268613	2.3302706	0	0.0014652012
0.3847767	0.53947102	4.0838925	4.0903708	0	0.0015862917
-1.3769732	-0.17010194	5.3922429	5.3922429	0.033232953	1.4824269e-15
0.57109734	0.74256728	4.5775523	4.5764931	0	0.0002313844
-0.015797596	-0.55077263	3.1945422	3.1945422	-0.032691583	2.7802996e-16
0.56640641	-1.7817277	6.6659431	6.6659431	-0.054204361	7.9944734e-16
-0.85650442	-0.14028576	3.1542224	3.1558373	0	0.00051196849
0.11891639	-0.93798565	2.929682	2.9197096	0	0.0034039308
0.92578343	-0.09439962	2.8184991	2.8184991	-0.11731466	1.2604984e-15
-1.1142353	-1.1257462	4.6599605	4.6424547	0	0.0037566606
0.15863291	-0.18701942	1.8091783	1.8091783	0.045381247	1.4727875e-15
-0.75029898	0.41169479	4.3437866	4.3523628	0	0.0019743467
0.9044979	-0.2190824	3.5207835	3.5207835	0.071734692	2.9010735e-15
1.6265786	0.27042358	6.2172353	6.2153199	0	0.00030808297
0.23953129	-2.3671835	7.6940069	7.6940069	0.054969473	5.7718848e-16
-0.28430796	1.4944036	6.0443906	6.0443906	0.023116576	7.3471296e-16
-1.1599403	-0.23806074	4.4447001	4.4447001	0.075085894	9.9914324e-16
0.49018044	0.45716116	4.1521151	4.1559876	0	0.00093266087
2.1898588	-1.0513917	6.6009959	6.6009959	-0.096217187	2.6910437e-15
-0.17920183	-0.67796943	3.6100284	3.599597	0	0.002889556
0.78723517	0.95467272	4.1146031	4.1067043	0	0.0019196885
1.4219913	-0.27316875	5.8234012	5.8323843	0	0.0015425991
-1.1081154	2.4746465	8.1875688	8.2000117	0	0.0015197366
-0.44567375	-0.84416826	4.4188786	4.4218471	0	0.00067177289
1.7924729	-0.2554859	6.1148575	6.1148575	0.064783741	1.1619939e-15
0.025846281	0.028852454	0.14912323	0.16455077	0	0.10345496
1.1545593	-1.3678321	6.2446864	6.2452913	0	9.6876448e-05
0.91513124	0.47651788	4.4956119	4.4956119	-0.030709699	0
1.0151667	-1.166912	4.5367943	4.5367943	0.037311691	9.7886125e-16
1.0222872	-2.126953	6.0670964	6.0670964	-0.064716689	4.39178e-16
-0.093028661	1.7531619	5.5829709	5.5829709	0.056914434	1.1136094e-15
0.26629471	-0.41114701	3.4351206	3.4410244	0	0.0017186772
-0.054194509	-0.10649082	0.68200337	0.68200337	0.17685707	6.5115398e-16
0.13952667	0.60514416	3.4720746	3.4750034	0	0.00084354757
0.29965094	1.2883714	5.3692997	5.3803057	0	0.0020498013
-1.7862221	-0.47477915	6.6353012	6.6353012	0.0660926	1.0708523e-15
-0.36823565	-1.4832493	6.172002	6.1741518	0	0.00034832162
-0.44216019	-0.16580234	3.203767	3.203949	0	5.679658e-05
1.6033755	-0.99097605	6.2918689	6.2918689	0.04589498	2.9644207e-15
0.58293409	1.4603114	6.3065806	6.3065806	-0.051028491	5.6333438e-16
0.033506612	-0.23192714	1.644548	1.6593745	0	0.0090155527
-0.48731564	1.3421281	5.9131253	5.9186565	0	0.00093541141
-0.56063656	1.8376564	6.6600624	6.6600624	0.081436023	2.6671775e-16
1.8347512	0.085454018	5.3126802	5.3126802	0.38567851	4.681064e-15
0.79882629	1.4417222	6.1475656	6.1475656	0.0042445244	7.2238223e-16
0.20295255	0.87425574	3.4576099	3.4598548	0	0.00064924742
-0.92655922	1.4871359	6.1572624	6.1572624	0.01401533	8.6549349e-16
0.11651121	2.0309799	5.3495203	5.3474677	0	0.00038369163
-0.24814138	-0.43206486	3.4409683	3.4303282	0	0.0030921884
-0.091444054	-0.70510642	3.3076772	3.3076772	0.019030199	6.7130071e-16
-1.6280914	-0.13255751	5.8538269	5.8506177	0	0.00054821796
0.96497153	-0.30632276	4.0164924	4.0172469	0	0.00018785839
-2.2561801	0.6946488	7.5679882	7.5679882	0.014728224	1.290959e-15
-0.9013418	0.073659463	2.7694511	2.7694511	-0.046802621	2.0845862e-15
-0.66499476	0.8056681	4.5449581	4.5449581	0.040547953	9.7710299e-16
-0.39790594	-0.79781676	4.31069	4.3089809	0	0.00039646386
-0.32506123	0.099919538	2.4631697	2.4631697	0.02159356	9.0145881e-16
0.96401151	-2.5481891	8.1032076	8.1032076	-0.073053464	1.5345155e-15
1.1139974	-2.422594	8.0640639	8.0640639	0.055246624	2.202806e-16
-0.83285152	-0.58635874	4.5656257	4.5781719	0	0.0027479593
0.57232974	-1.4452543	6.2666856	6.2666856	-0.021034141	8.5038102e-16
-0.32311452	0.75293223	4.0979201	4.0932836	0	0.0011314326
1.1922426	-2.1805715	7.1699866	7.1699866	0.197219	1.4864939e-15
0.8311085	0.96599952	3.9360991	3.927187	0	0.0022641825
0.39188853	0.81376176	4.2928667	4.2796055	0	0.0030891453
-0.68326247	-0.18954468	3.6445632	3.6314579	0	0.0035958552
0.75444182	0.32147224	4.0921719	4.0921719	0.052434799	4.3408657e-16
-1.270399	0.9966504	5.2549194	5.2634277	0	0.0016191023
-2.8749322	0.85814427	7.6842129	7.6842129	0.014160089	8.0909379e-16
-0.13126499	1.293472	4.8504098	4.8486035	0	0.00037238892
-1.5096293	1.1576543	6.6375054	6.6375054	0.013766586	6.6906041e-16
-0.34338415	0.67083554	4.1429051	4.1451366	0	0.00053863885
0.70798512	-0.59364458	4.5889947	4.5898157	0	0.0001789072
0.14444145	-0.44363701	3.1441384	3.1464604	0	0.0007385378
-1.2562702	0.61817165	5.6326556	5.6298175	0	0.0005038531
0.83311216	-1.0311336	4.0416111	4.0321469	0	0.0023416996
-0.53136483	0.55539133	4.3955703	4.4019994	0	0.001462618
-0.066175968	-0.43761465	2.9364117	2.9348315	0	0.00053814537
1.3297718	1.0613683	5.7455371	5.742772	0	0.0004812518
0.11742869	1.0143979	3.0257666	3.0257666	-0.15622054	2.4950756e-15
-0.69187545	-1.7763507	6.5362169	6.5362169	0.082584219	5.4354281e-16
-0.7247125	0.28599545	3.9789143	3.9833156	0	0.0011061614
0.16837989	-1.1974141	4.358838	4.358838	0.079144937	6.1129486e-16
1.3339126	0.089183612	4.9759978	4.9735751	0	0.00048687713
1.1174613	0.88944443	4.2505167	4.2505167	-0.12555225	6.2687326e-16
-0.14898842	-1.5073692	5.7584794	5.7584794	-0.022072314	1.5423836e-16
-0.42630976	1.3923359	6.0075661	6.01642	0	0.0014737872
-2.0412099	0.17493375	5.7139167	5.7139167	-0.035275184	1.0880888e-15
-1.865308	1.1042456	5.9279476	5.9279476	-0.22714726	1.6481189e-15
-1.5357475	-0.56685382	6.4625078	6.4754617	0	0.0020044662
0.14222446	0.81755935	3.252203	3.2440348	0	0.0025116142
-1.1849666	0.4808101	5.2845357	5.2864454	0	0.00036138495
0.4236237	0.21339816	3.2966507	3.2966507	0.022753169	3.5024394e-15
0.76379627	0.17365636	3.5001945	3.4969244	0	0.00093426882
-1.9997436	0.64174544	6.6537244	6.6537244	-0.1166515	1.334859e-16
-0.82351602	-0.32342855	4.0702634	4.0574387	0	0.0031508269
-0.8190557	-0.63899207	4.5559012	4.5653782	0	0.0020801726
0.86630909	1.1373219	4.4468252	4.4427699	0	0.00091195778
1.3161134	0.87133161	5.565172	5.565172	0.015662956	1.7555545e-15
2.2811849	0.095801289	6.867298	6.867298	-0.026462366	2.5866896e-16
0.49649601	1.0975505	4.9379443	4.9379443	-0.033293647	1.0792083e-15
-0.98528579	-0.42434425	4.4788547	4.4788547	-0.040547261	3.9660961e-16
-0.50350027	-0.66833577	4.4757736	4.4787251	0	0.00065942897
-0.26200347	0.060822107	1.9332437	1.9340352	0	0.00040941628
-0.69959891	-2.0579624	6.6456388	6.6456388	0.19498421	1.2028348e-15
0.71790739	-0.10101924	3.3140099	3.3140099	0.028816228	1.8760502e-15
-0.8583652	-0.91276316	3.8669162	3.8630107	0	0.0010099832
0.18634206	1.3710639	5.4120769	5.4120769	0.011261684	1.6411046e-16
0.62847969	0.34964881	4.1244854	4.1273799	0	0.00070177711
-0.6891968	-1.384679	6.076891	6.076891	0.030457671	4.3847014e-16
-0.73329053	-0.026897628	3.1362277	3.1450788	0	0.0028222018
-2.489887	-2.1097358	9.2189514	9.2189514	0.061370759	0
1.2661212	-0.32401669	5.3335938	5.3240769	0	0.0017843306
0.36041384	0.065656117	2.5797102	2.5781176	0	0.00061733748
-0.66003733	0.081856301	3.3313459	3.3332995	0	0.00058642552
0.41767838	0.52918477	4.1409654	4.1482785	0	0.0017660394
0.5462689	-0.23754562	3.6900306	3.6969987	0	0.0018883422
1.8967689	1.3916093	7.3684597	7.3684597	0.061884102	1.6875301e-15
1.3770799	-0.17327224	5.401379	5.4025691	0	0.00022033781
0.11414699	1.3740813	5.2358477	5.2309554	0	0.00093439652
0.77995557	0.094542258	3.1596729	3.1567382	0	0.00092878043
-0.73881394	-0.34792564	4.1762333	4.1762333	0.042689855	2.1267452e-16
0.32446366	-2.0247491	6.4449843	6.4449843	0.10264129	9.6466471e-16
0.16146697	-1.4143539	5.5176324	5.5104672	0	0.0012985896
-1.3266498	0.8083694	5.7140976	5.7140976	0.051709966	4.6630902e-16
-0.094029641	-0.83965658	2.9924624	2.9902862	0	0.00072721514
-0.12808469	0.50031072	3.2691265	3.2674836	0	0.00050253443
0.12926092	0.37544638	2.8209527	2.8198188	0	0.00040193243
-0.35006566	-0.17118205	2.8455193	2.8455193	0.03717171	1.8727937e-15


==> test_generate_data_ackley_expl.txt <==
   1.6389243e-01  -1.9751411e+00   5.4869319e+00   2.0044880e-01
   1.3031103e+00   1.7325038e+00   7.1955158e+00   1.2783068e-01
   2.0263334e-01   8.3714984e-01   3.5097456e+00   1.3163221e-01
  -1.0548287e+00  -1.1245233e+00   4.3541099e+00   2.9756669e-02
  -3.7750235e-01  -3.9330121e-01   3.7303084e+00   5.3975297e-03
   4.5765187e-01   1.5991009e+00   6.4991967e+00   2.1160140e-02
   7.4324415e-01   1.1836427e+00   5.1065326e+00   9.6870251e-02
   1.2154494e+00   1.2481765e+00   5.9657421e+00   1.1633577e-01
   2.2138206e+00   1.9656068e+00   7.7359340e+00   1.0064571e-01
  -1.1030525e+00   1.7504409e-01   3.7708865e+00   5.0750915e-02
  -1.9978404e+00   5.8989891e-01   6.7409247e+00   7.7502204e-02
  -2.1954833e-01   1.2493547e+00   4.9007476e+00   8.2918743e-02
  -9.4219361e-01  -4.1276378e-02   2.6281129e+00   1.4654566e-01
   9.6559068e-03  -3.3042429e-01   2.3386520e+00   3.4786872e-02
   1.2534909e-01   8.7909190e-01   3.0337700e+00   1.0625680e-01
  -1.5772834e+00   1.0528880e+00   6.3921771e+00   9.3813226e-02
  -4.4055457e-02  -1.1583675e+00   3.6185848e+00   6.7255785e-02
  -4.4307319e-01   6.2456447e-01   4.3318650e+00   1.5344445e-02
   6.6242730e-01   2.6097128e+00   8.5281543e+00   4.4957342e-02
   2.1739569e-01  -3.3270425e-01   2.9477216e+00   4.3177972e-02
  -1.9267918e+00   1.3168196e+00   7.0638487e+00   1.3557666e-01
  -2.3124544e+00   1.5065089e-01   7.2007344e+00   2.7756175e-02
   1.6109128e-02   1.1499254e+00   3.5135845e+00   4.6146919e-02
  -1.7410383e-01  -1.9369217e+00   5.5320467e+00   2.2257113e-01
   1.9117574e+00  -1.9280436e+00   6.6968921e+00   9.2863006e-02
  -8.2849930e-01  -1.6167802e+00   6.3756107e+00   8.8981565e-02
   2.1304007e+00   3.5298393e-01   6.9408497e+00   4.1281283e-02
  -1.2937325e-01  -9.4070493e-01   2.9849460e+00   7.0605352e-02
   4.5889502e-01  -2.1467640e+00   7.2219119e+00   6.4878024e-02
   9.1395888e-01  -8.9754900e-01   3.7420322e+00   9.4365395e-02
   8.1850726e-01   6.4765137e-01   4.5500553e+00   3.1753707e-02
  -1.6437704e+00   8.6877042e-01   6.3120421e+00   8.7960235e-02
   9.6264693e-01  -3.7972499e-01   4.3109271e+00   2.6195856e-02
   1.3710118e+00  -8.8453722e-01   5.8094384e+00   4.4368283e-03
   1.7965777e+00   2.0309495e-01   5.8949504e+00   9.0643796e-02
  -1.6875771e-01  -1.7010765e+00   5.9157616e+00   8.9647315e-02
  -2.0310868e-01   2.4482156e+00   7.8681538e+00   7.2027492e-02
  -2.3669411e+00  -1.2205188e+00   8.2105464e+00   1.7573141e-02
  -1.5494033e+00   6.3014337e-01   6.4900192e+00   1.9196929e-02
   2.5305069e-01   1.7316795e+00   6.1680530e+00   5.2730555e-02
   1.0734188e+00  -6.4030147e-02   3.0608895e+00   1.6845666e-01
   2.4200467e+00  -6.0819375e-01   8.2278480e+00   5.0755890e-02
  -1.3699906e+00   2.9277975e-01   5.6910055e+00   4.4310459e-02
  -1.0467022e+00   4.9401238e-01   4.7588875e+00   3.6899209e-02
  -9.0240851e-02   1.1560060e-01   9.1311712e-01   1.6912843e-02
  -5.7185330e-01   1.9805528e-01   3.6102194e+00   1.0836429e-02
   1.1536013e+00  -9.9724669e-01   4.4064635e+00   1.6599155e-01
   2.1967563e-01   2.5817815e-01   2.5830196e+00   7.8668081e-02
  -9.0651119e-01   4.8482393e-01   4.5027706e+00   1.8359156e-02
  -1.2912089e+00   1.1409494e+00   5.8362048e+00   3.0799409e-02
   3.8954840e-01  -1.8932524e+00   6.4944665e+00   2.7946579e-02
  -1.0840812e-01   1.0051807e+00   2.9521716e+00   2.2759588e-01
  -1.4251171e+00   1.7938638e+00   7.5195884e+00   7.1298471e-02
   1.9391708e+00   6.9533555e-01   6.4291519e+00   1.6707149e-01
   1.9695037e+00  -3.0220623e-01   6.2389966e+00   2.0585800e-02
   8.7800933e-01   6.5251323e-02   2.7920868e+00   9.3705299e-02
  -1.1354527e+00   5.7925160e-01   5.1212059e+00   1.8114791e-02
  -2.6969523e+00  -5.5186595e-04   7.6603645e+00   2.8709888e-02
  -1.0494540e+00   8.6401196e-01   3.9808538e+00   8.7485720e-02
  -1.2316369e+00  -1.2756151e+00   6.1764694e+00   9.2573992e-02
  -7.0280233e-01   1.5380769e+00   6.4407338e+00   2.7916002e-02
  -3.5513407e-01  -1.0427981e+00   4.4119907e+00   3.7143817e-02
  -1.1890143e+00   4.4823535e-01   5.2573004e+00   4.3471961e-02
  -2.8050422e-01  -2.6113322e+00   8.3031016e+00   7.1893130e-02
  -1.6769582e+00  -9.0895495e-01   6.2268924e+00   9.0014287e-02
   1.8048192e+00  -9.1136154e-01   5.8821527e+00   1.3169403e-01
  -7.8214638e-01   2.7194130e-01   3.8963880e+00   8.8591993e-02
   6.5624288e-02  -9.9300769e-01   2.7384902e+00   2.0529702e-01
  -9.2843501e-01   1.8833567e+00   5.5818250e+00   4.5017193e-01
   1.6897690e+00   9.8970927e-01   6.1871240e+00   4.8400387e-02
  -1.7959034e+00   3.3444033e-01   6.3765852e+00   5.7679962e-02
  -2.8068035e+00  -1.1331450e+00   8.0181749e+00   3.7843534e-03
  -1.2818993e+00  -1.0127970e-01   4.6904460e+00   2.0202031e-02
  -1.5182628e+00   3.7419788e-01   6.2581280e+00   3.3038657e-02
  -2.2320134e+00   1.1549213e+00   7.2989021e+00   4.8099121e-02
   2.4373338e+00   7.9977784e-01   8.0684132e+00   4.6071788e-03
  -4.6656718e-01  -6.0346607e-03   2.9847528e+00   5.4028775e-02
  -1.9134856e+00  -2.9791457e-01   6.1869438e+00   6.9170780e-02
  -1.1520506e+00   7.4003510e-01   4.9457095e+00   9.3165404e-02
   1.8749225e+00  -1.7427842e+00   7.4008305e+00   4.8748173e-02
  -2.1124989e+00   3.8575469e-01   6.9529343e+00   1.5706607e-03
   2.1029298e+00  -1.1455144e+00   6.4415433e+00   2.3625765e-02
   2.1068413e+00   2.8752813e+00   8.5294645e+00   2.8023873e-02
   1.6821060e+00  -4.8907293e-01   6.6132131e+00   5.0926719e-02
   2.9967235e-01   5.9909743e-01   3.9545928e+00   6.6296504e-03
   1.6235141e+00   7.4553503e-02   5.7316831e+00   4.3137645e-02
  -1.0260784e+00   1.0578518e+00   3.8675669e+00   1.9665677e-01
   9.4585005e-01   1.7531597e+00   6.0104079e+00   4.5384347e-02
  -2.5481771e-01   9.0585449e-01   3.7186769e+00   6.8909857e-02
   1.1437607e-01  -1.7272101e+00   5.7044295e+00   6.3100613e-02
  -1.9417206e+00  -5.2307002e-01   6.6963378e+00   4.1189225e-02
   1.5451573e+00   8.6094688e-01   6.2916083e+00   3.6554866e-02
   7.6275684e-01  -2.4198606e-01   3.7909057e+00   7.1498093e-02
   1.4487146e-01   6.4231486e-01   3.5028605e+00   4.0246495e-02
   3.3407999e-01  -1.2789050e-01   2.6051980e+00   3.2373076e-02
   2.2634653e+00   6.0222334e-01   7.7152503e+00   2.2703569e-02
  -8.4719466e-01  -7.4178687e-01   4.3644424e+00   6.8877359e-02
  -1.0510835e+00   2.4042639e+00   7.8543911e+00   4.0461234e-02
   2.3373988e+00  -9.4804996e-01   7.4819076e+00   2.9106773e-02
  -8.1130511e-01   9.5577244e-01   4.0159951e+00   3.5981548e-02
  -3.8066871e-01  -2.5792174e+00   8.4387566e+00   1.0626560e-01
  -8.9135467e-01   2.6625303e+00   8.1374861e+00   7.0454786e-02
   6.7906879e-01  -4.3803907e-01   4.3705736e+00   1.0182646e-02
  -1.2632924e+00   7.5167332e-02   4.4985688e+00   4.0154652e-02
   2.6613709e+00   1.2520306e+00   8.7610529e+00   9.6143011e-02
  -1.9012633e+00  -7.6237480e-01   6.1868422e+00   1.3437705e-01
   3.0526977e-01  -1.3057570e+00   5.4626544e+00   5.0964827e-02
   1.8808740e+00   6.9281025e-02   5.1223144e+00   6.0218448e-01
   1.6486958e+00   1.6063512e+00   7.7736768e+00   2.4281073e-02
  -2.3983330e-01   7.0976529e-01   3.8178527e+00   7.6485342e-02
  -1.8222620e+00  -2.1369101e+00   7.5484788e+00   1.0340967e-01
  -1.5041248e+00  -1.2147821e+00   6.8259141e+00   6.5089678e-02
  -1.3802189e-01  -8.1707933e-01   3.2343642e+00   7.1045774e-02
  -2.0911203e-02   2.5391790e-01   1.8045225e+00   1.8060699e-02
  -1.1076460e+00  -5.9531115e-01   4.9994792e+00   1.5534105e-02
   1.7868836e+00   6.5974609e-01   6.5837000e+00   1.1798796e-01
   1.6559969e+00   2.2407125e-01   6.1069353e+00   2.8625978e-02
   1.1497379e+00  -1.8694841e+00   6.1667076e+00   6.1736266e-02
  -1.4101948e+00   5.2370959e-01   6.1512256e+00   3.3740550e-02
   7.8875345e-01  -1.2425148e+00   5.3213603e+00   1.1260112e-01
   9.7437469e-01  -1.0413128e+00   3.7152538e+00   2.3751471e-01
   7.8271716e-01  -9.1057744e-01   4.1510165e+00   5.6222525e-02
   7.6008860e-01   1.4612627e-01   3.3935506e+00   9.2002183e-02
   1.3506457e+00   5.1127571e-01   5.9609985e+00   2.6939546e-03
  -1.2271532e+00  -7.3122701e-01   5.3639357e+00   9.1940839e-02
   6.2738052e-01  -1.7401930e+00   6.6374576e+00   8.8769751e-02
  -2.0310579e-01  -2.1851102e+00   6.6447122e+00   2.7531266e-01
  -3.0527222e-01  -1.9074184e+00   6.2182710e+00   1.1415423e-01
   7.2750051e-01   8.0385298e-01   4.4610377e+00   5.6300432e-02
  -1.0502457e+00  -1.6838448e-03   2.8268935e+00   2.0629632e-01
   1.7435212e-02   2.6360690e+00   7.7583154e+00   4.0627995e-02
  -1.7681043e-01  -9.8512705e-02   1.4066306e+00   3.2027065e-02
   2.2237178e+00   6.4578842e-01   7.5027667e+00   9.7724313e-02
  -1.1750679e+00  -2.0045084e+00   6.2515904e+00   8.4108980e-02
   4.8905265e-01   2.4071974e-02   3.0608593e+00   5.5012684e-02
   2.4658240e+00   1.1843560e+00   8.3848462e+00   8.8579183e-02
  -1.8893763e+00   1.3254581e+00   7.1193254e+00   2.2314446e-01
   6.2590350e-01  -2.9152345e+00   8.5168675e+00   3.5953118e-02
   6.9919369e-01  -3.2364673e+00   9.3046723e+00   3.2024089e-02
   7.9714623e-01  -7.6265870e-01   4.4033747e+00   8.0191958e-02
   2.3335928e+00   1.7209041e+00   8.7353489e+00   1.5489852e-01
  -4.3968114e-01  -2.0445365e+00   6.8226753e+00   9.1162137e-03
  -1.2258312e+00  -3.9361287e-01   5.3190216e+00   1.7730569e-02
   1.1494023e+00   7.3820373e-01   4.9368971e+00   3.3419294e-02
   4.8717923e-01  -2.0622414e+00   6.9325493e+00   9.6938136e-02
   2.3684558e-01  -9.8412525e-01   3.6718652e+00   4.3072430e-02
  -1.8694245e-01  -2.7612840e-01   2.5218851e+00   6.1251407e-02
  -1.2676918e+00  -1.7911907e+00   6.9790721e+00   9.0824112e-02
  -7.1288310e-01  -1.0786478e+00   4.6768783e+00   4.1807880e-02
  -1.9364418e+00  -1.7728026e+00   7.2189216e+00   1.7969531e-01
  -8.8399504e-01  -1.2362238e+00   5.0701202e+00   5.8172911e-02
   1.1139816e+00   3.2149240e-01   4.5693775e+00   1.8959121e-02
  -1.8782053e+00  -1.6540917e-01   5.5515690e+00   7.9360805e-02
  -1.5249166e+00   9.4966199e-01   6.2238307e+00   1.1780414e-01
  -1.4259757e+00  -7.9313208e-01   6.1084282e+00   3.2734277e-02
   8.7397008e-02   5.9072245e-03   4.3975694e-01   8.2188238e-02
   2.3347191e+00  -1.0535460e+00   7.5521243e+00   6.2210663e-02
  -7.7739472e-01  -1.3069647e-01   3.2965501e+00   5.7950958e-02
   6.3442024e-01   1.5522735e+00   6.4938896e+00   7.4095899e-02
  -1.0607740e+00  -8.9941202e-01   3.9085089e+00   4.2272668e-02
  -7.6146228e-02   3.7507662e-02   4.2233003e-01   1.7504430e-01
   1.2238233e+00  -7.8085157e-01   5.2352323e+00   8.4793118e-02
   1.9542003e+00   7.8321893e-01   6.0768487e+00   2.9515730e-01
   2.5332600e-01   1.2404494e+00   4.9772172e+00   9.0895845e-02
   1.2120408e+00  -1.2809628e+00   6.1111528e+00   1.0265119e-01
   8.7164909e-01   8.3700517e-01   4.0271732e+00   9.0688531e-02
   1.4835135e+00  -1.3948022e+00   7.3127450e+00   6.0124120e-02
   2.0489724e-01   2.7839035e+00   7.9632826e+00   1.5871201e-02
  -2.2088495e+00  -1.8755788e+00   7.8222152e+00   7.9496457e-02
  -1.8431382e+00  -3.7905063e-01   6.4738856e+00   6.2790868e-02
  -6.1260806e-03   1.9684014e+00   4.8873129e+00   3.1279796e-01
   6.9755413e-01  -7.6610974e-01   4.5495374e+00   1.6444651e-02
   1.2468963e+00   1.9261177e-01   4.7820032e+00   1.1015748e-01
   1.1655743e+00   8.0776607e-01   4.8146950e+00   1.2087447e-01
   1.2102628e+00  -6.2111771e-01   5.4306451e+00   2.5592711e-02
  -1.7353810e+00   6.4788430e-02   5.5616725e+00   8.3181440e-02
   1.3523005e+00   8.2071635e-02   5.0606269e+00   1.9110850e-02
  -1.7601342e+00   1.9495207e+00   7.2634945e+00   4.8210935e-02
   1.1785054e+00  -1.9666905e-01   4.3630475e+00   1.2835357e-01
  -9.8982566e-01  -1.0004113e+00   3.6122160e+00   2.6715330e-01
   1.7694308e-01   2.0089132e+00   5.6250655e+00   7.0785263e-02
   3.3197605e-01  -1.7028927e+00   6.3941993e+00   5.7324711e-02
  -3.8242768e-01   1.9298862e+00   6.4897854e+00   8.7275117e-02
   3.8805019e-01  -1.4745556e+00   6.1807898e+00   3.7985698e-02
  -1.3632034e+00   2.9710213e+00   8.9416172e+00   5.2450476e-02
   3.2552424e-01  -7.6476261e-01   4.1027750e+00   3.9540228e-02
   4.2830834e-03   1.4326094e+00   5.3412686e+00   5.9588884e-02
  -4.0327082e-01   2.3058840e+00   7.7963739e+00   1.4677275e-02
   1.2170254e+00  -3.4102666e+00   1.0006948e+01   4.9899452e-02
   1.5413386e+00  -8.8582106e-01   6.2652464e+00   1.1541325e-01
   1.2175384e+00  -1.9226201e+00   6.5001784e+00   1.1547199e-01
  -4.5999784e-01   2.1968174e+00   7.4317777e+00   5.5150106e-02
  -1.6312879e+00   1.6202967e+00   7.7750319e+00   1.0552683e-02
   1.5964938e+00  -2.4186184e-01   6.1212137e+00   1.4643509e-02
  -1.9614525e+00  -2.2670239e+00   8.0887786e+00   6.1468940e-02
   1.6924775e+00  -1.6122792e+00   7.7753795e+00   3.7334612e-02
   4.9722482e-01   6.9123007e-01   4.4808756e+00   7.0051334e-04
  -1.6972779e+00  -1.2766009e+00   7.1250012e+00   1.3654982e-02
   9.8716294e-01   1.1435860e+00   4.3214862e+00   1.3390268e-01
   5.6005783e-01  -9.5024482e-01   4.5959074e+00   2.4679008e-02
   1.3744791e+00  -2.0084692e-01   5.4669637e+00   9.4852270e-03
  -2.6039713e+00  -5.2540963e-01   8.5714495e+00   2.9296485e-02
  -2.2835324e+00  -5.8876230e-01   7.8007542e+00   1.7755986e-02
   3.3411020e-01   1.1780561e+00   4.9315903e+00   2.2738856e-02
  -5.2934898e-03  -2.3044211e-02   8.1697191e-02   1.0000000e+00
  -2.4341637e+00   9.2985654e-03   7.5009951e+00   3.1965209e-02
   2.7464166e+00   3.7117772e-01   8.5029752e+00   1.8851040e-02
   1.0929290e+00   1.1255073e+00   4.5389787e+00   3.6095685e-02
  -3.4880578e-01  -1.7358527e+00   6.4332276e+00   1.9546457e-02
  -3.6648902e-03  -1.5933248e+00   5.6662710e+00   5.3770555e-02
   1.7203198e+00   5.7901610e-01   6.6590553e+00   4.9397441e-02
   3.5860126e-02  -9.4120703e-02   5.3551087e-01   2.1423324e-01
  -6.6253460e-01  -7.2802105e-01   4.5984366e+00   4.8918116e-02
  -1.8337971e+00  -1.6064663e+00   7.6822008e+00   7.6915396e-03
   2.1016302e+00   1.3336738e+00   7.4903384e+00   1.4926778e-01
  -1.0162988e+00   1.4797665e+00   6.2010570e+00   4.7097170e-02
   2.3089879e+00   1.6049598e+00   8.7186939e+00   7.6634713e-02
   1.4808351e+00  -6.3053039e-01   6.3568547e+00   3.9153434e-02
  -8.0724211e-01   1.1926333e+00   4.9812333e+00   1.0778911e-01
   6.2630633e-01   4.5528708e-01   4.3570961e+00   2.3206420e-02
  -1.4555151e+00  -1.0632946e+00   6.2380828e+00   2.2069889e-02
   9.9705413e-01   2.3409708e-01   3.6821601e+00   5.2138070e-02
  -1.6706458e+00   1.7588786e-01   5.9619450e+00   3.6617496e-02
  -1.7035207e+00  -1.7146954e-01   5.9219062e+00   7.9298467e-02
  -7.3591064e-01   4.9605719e-02   3.1594766e+00   2.7973745e-02
  -2.4439575e+00   7.8897009e-01   8.1031971e+00   1.1965540e-02
  -1.2654089e+00  -8.9309244e-01   5.2432222e+00   4.6582732e-02
   1.0688766e+00  -2.0555153e+00   5.7871105e+00   3.3012359e-01
  -1.9649388e+00   1.5098485e+00   7.6418723e+00   2.5268874e-02
  -9.3026692e-01  -1.6843046e+00   6.1960764e+00   1.2332006e-01
   9.5244938e-01   1.2151897e+00   4.8440105e+00   7.4557408e-02
  -8.8378359e-01  -1.8983418e-01   3.3727995e+00   4.8445018e-02
   1.0508107e+00  -5.6618833e-01   4.8073213e+00   2.6939441e-02
  -4.3819964e-01   1.5213493e+00   6.3468032e+00   4.2119822e-02
   1.7650621e-01   1.0438248e-01   1.4328230e+00   4.5132727e-02
  -1.7529179e-01  -2.1965371e+00   6.5947061e+00   2.2486869e-01
  -1.6741983e+00  -3.6076672e-02   5.6413489e+00   5.4377879e-02
   2.4924464e+00  -1.4062709e+00   8.9745680e+00   8.0411192e-02
   8.0999627e-01   1.9302186e+00   5.9527144e+00   1.1070362e-01
  -1.6279994e-01  -1.3478634e+00   5.2397807e+00   5.3927035e-02
  -1.1653568e+00   1.5849524e+00   6.7377047e+00   3.5786953e-02
  -1.9859984e+00  -1.1500544e-01   5.2283972e+00   1.9132007e-01
  -1.1308267e+00   1.2074188e+00   5.2861608e+00   9.1669144e-02
  -1.9219878e+00   5.4209643e-02   4.9896503e+00   1.8992115e-01
   1.1182658e+00   1.8834075e+00   5.9501381e+00   1.4112005e-01
   1.5213633e+00   4.0407455e-01   6.3062158e+00   2.0271478e-02
   1.0311819e+00  -1.3803631e+00   5.9100062e+00   4.5429099e-02
   1.0379247e+00   1.2459415e-01   3.1497525e+00   1.2028800e-01
  -1.4277279e+00  -5.6774304e-01   6.2196872e+00   3.8046774e-02
   2.1048327e+00  -5.5395362e-01   7.0904216e+00   3.6420122e-02
  -4.7233399e-01   4.6624001e-01   4.1352271e+00   2.6502850e-02
   1.5421626e-01   1.7479394e+00   5.7948799e+00   1.7528486e-02
  -1.6216425e+00  -4.1504473e-01   6.4809284e+00   2.2749524e-02
  -5.6224225e-01  -5.3374580e-01   4.4087390e+00   4.0618470e-02
   4.2729392e-01   4.2423607e-01   3.9414871e+00   2.7043844e-02
  -9.7179649e-01   1.7059305e+00   6.1402331e+00   4.4941698e-02
  -1.2804578e+00   2.1834298e+00   7.6222926e+00   1.1306259e-01
   1.8552337e-03   1.3021131e+00   4.6782430e+00   4.9964007e-02
  -2.2970913e+00  -1.4644244e-01   7.1051321e+00   7.5372816e-02
  -1.9637855e+00   2.9880961e-01   6.2169049e+00   3.2008972e-02
   1.7288919e+00   1.1769805e+00   6.6712644e+00   3.0155984e-02
   1.5648099e+00  -1.3168322e+00   7.2261459e+00   6.8549159e-02
  -2.1842389e-01   1.0554964e+00   3.7803977e+00   8.0800666e-02
   1.2004365e+00  -9.8955492e-01   4.7484801e+00   1.1640079e-01
   1.7920742e+00   2.4999341e+00   9.0817932e+00   4.1586222e-02
   1.0296650e+00   6.0441723e-01   4.7257682e+00   2.8624511e-02
   8.0643403e-01  -2.2514111e+00   7.2730048e+00   1.1639455e-01
   1.3886993e+00   1.3648430e+00   7.0421681e+00   4.0233636e-02
   2.2745725e-02   5.1050820e-01   3.1166582e+00   4.7905299e-02
  -1.4378725e+00  -1.3286400e+00   7.0583438e+00   3.7602368e-02
   4.4503840e-01   8.8305318e-01   4.4231440e+00   1.8124744e-02
  -9.3928381e-01   2.5095746e+00   8.0611414e+00   8.3010150e-02
   1.1642462e+00   1.5644781e+00   6.7225630e+00   2.0343938e-02
  -2.0851929e-01   2.2870853e-01   2.3588269e+00   9.1923776e-02
   2.0860159e+00   4.8730206e-01   7.0128567e+00   6.3025958e-02
  -5.7746440e-01  -8.7550642e-01   4.5587794e+00   1.7743779e-02
  -2.7547069e-01   1.8909172e+00   6.0944405e+00   1.0831869e-01
   1.6647474e-01  -7.8501854e-01   3.4311420e+00   8.8045574e-02
   6.1498790e-01   2.0166372e+00   6.7446946e+00   8.1512956e-02
   2.5719268e+00   1.1732457e+00   8.5047714e+00   1.5761651e-01
  -7.0469253e-01  -1.9975948e+00   6.4628378e+00   2.5742833e-01
   8.5789654e-01  -6.2802841e-01   4.5429436e+00   9.3849162e-03
  -4.1491708e-01   9.8166404e-01   4.4478014e+00   5.1116064e-02
   9.3709175e-01   9.4830511e-01   3.6069981e+00   2.4079153e-01
   4.6132748e-01  -5.5850915e-01   4.2797322e+00   3.1988621e-02
   1.0917883e+00  -1.6751368e+00   6.4322003e+00   4.8127759e-02
   4.2990516e-01   1.3315484e+00   5.8110572e+00   1.2373236e-02
  -6.1151306e-01  -1.5300047e+00   6.4579405e+00   3.3484504e-02
  -2.5454296e-01  -1.1594231e+00   4.5183615e+00   9.7816728e-02
  -2.3164815e+00   2.9721055e-01   7.6385076e+00   6.6398855e-02
  -8.4825340e-01   7.3314310e-01   4.3839077e+00   7.1292856e-02
   1.7912579e+00  -3.4812285e-01   6.4159825e+00   9.4476870e-03
  -2.5570425e-01  -8.0191393e-01   3.8098020e+00   7.4984982e-02
  -9.1750654e-01   1.0012794e+00   3.6677016e+00   1.4771218e-01
   1.5898183e+00  -8.2401390e-01   6.3724746e+00   1.5885340e-01
  -1.4969826e+00  -1.5353031e+00   7.5775863e+00   1.0315247e-02
   2.2543143e+00   2.0405526e-01   7.0594692e+00   6.4948305e-02
   3.7134265e-01  -9.9729812e-01   4.3455303e+00   2.0969422e-02
  -1.9904017e+00  -1.9326879e+00   6.6101856e+00   4.2171134e-01
  -1.3095980e+00   2.0087500e+00   7.0982246e+00   7.6912104e-02
  -2.6461112e-02  -9.1417338e-01   2.6300520e+00   1.1280405e-01
   2.1039700e-01   9.7103985e-01   3.4905843e+00   6.2897529e-02
   1.6915362e+00  -4.2592659e-02   5.6212112e+00   1.3915322e-02
  -1.0328377e+00  -1.5227325e+00   6.3059897e+00   1.2361321e-02
   2.0318449e+00   1.3130813e+00   7.1673238e+00   2.1546262e-01
  -1.4787962e+00  -3.8352530e-02   5.5036487e+00   5.7503451e-02
  -9.3175445e-01   1.8097747e+00   5.8281469e+00   3.4250461e-01
  -4.6092757e-01  -1.5287651e+00   6.3844471e+00   2.3551502e-02
  -2.5337199e+00  -3.1882228e-01   8.2833586e+00   1.6544678e-02
  -1.6189078e+00  -7.7911998e-01   6.4467963e+00   1.4957290e-01
   1.7193369e+00  -5.8298423e-01   6.6580078e+00   6.7594522e-02
   1.5827843e+00   1.3304343e+00   7.2803987e+00   4.2005573e-02
  -1.3769732e+00  -1.7010194e-01   5.3922429e+00   3.3232953e-02
  -1.5797596e-02  -5.5077263e-01   3.1945422e+00   3.2691583e-02
   5.6640641e-01  -1.7817277e+00   6.6659431e+00   5.4204361e-02
   9.2578343e-01  -9.4399620e-02   2.8184991e+00   1.1731466e-01
   1.5863291e-01  -1.8701942e-01   1.8091783e+00   4.5381247e-02
   9.0449790e-01  -2.1908240e-01   3.5207835e+00   7.1734692e-02
   2.3953129e-01  -2.3671835e+00   7.6940069e+00   5.4969473e-02
  -2.8430796e-01   1.4944036e+00   6.0443906e+00   2.3116576e-02
  -1.1599403e+00  -2.3806074e-01   4.4447001e+00   7.5085894e-02
   2.1898588e+00  -1.0513917e+00   6.6009959e+00   9.6217187e-02
   1.7924729e+00  -2.5548590e-01   6.1148575e+00   6.4783741e-02
   9.1513124e-01   4.7651788e-01   4.4956119e+00   3.0709699e-02
   1.0151667e+00  -1.1669120e+00   4.5367943e+00   3.7311691e-02
   1.0222872e+00  -2.1269530e+00   6.0670964e+00   6.4716689e-02
  -9.3028661e-02   1.7531619e+00   5.5829709e+00   5.6914434e-02
  -5.4194509e-02  -1.0649082e-01   6.8200337e-01   1.7685707e-01
  -1.7862221e+00  -4.7477915e-01   6.6353012e+00   6.6092600e-02
   1.6033755e+00  -9.9097605e-01   6.2918689e+00   4.5894980e-02
   5.8293409e-01   1.4603114e+00   6.3065806e+00   5.1028491e-02
  -5.6063656e-01   1.8376564e+00   6.6600624e+00   8.1436023e-02
   1.8347512e+00   8.5454018e-02   5.3126802e+00   3.8567851e-01
   7.9882629e-01   1.4417222e+00   6.1475656e+00   4.2445244e-03
  -9.2655922e-01   1.4871359e+00   6.1572624e+00   1.4015330e-02
  -9.1444054e-02  -7.0510642e-01   3.3076772e+00   1.9030199e-02
  -2.2561801e+00   6.9464880e-01   7.5679882e+00   1.4728224e-02
  -9.0134180e-01   7.3659463e-02   2.7694511e+00   4.6802621e-02
  -6.6499476e-01   8.0566810e-01   4.5449581e+00   4.0547953e-02
  -3.2506123e-01   9.9919538e-02   2.4631697e+00   2.1593560e-02
   9.6401151e-01  -2.5481891e+00   8.1032076e+00   7.3053464e-02
   1.1139974e+00  -2.4225940e+00   8.0640639e+00   5.5246624e-02
   5.7232974e-01  -1.4452543e+00   6.2666856e+00   2.1034141e-02
   1.1922426e+00  -2.1805715e+00   7.1699866e+00   1.9721900e-01
   7.5444182e-01   3.2147224e-01   4.0921719e+00   5.2434799e-02
  -2.8749322e+00   8.5814427e-01   7.6842129e+00   1.4160089e-02
  -1.5096293e+00   1.1576543e+00   6.6375054e+00   1.3766586e-02
   1.1742869e-01   1.0143979e+00   3.0257666e+00   1.5622054e-01
  -6.9187545e-01  -1.7763507e+00   6.5362169e+00   8.2584219e-02
   1.6837989e-01  -1.1974141e+00   4.3588380e+00   7.9144937e-02
   1.1174613e+00   8.8944443e-01   4.2505167e+00   1.2555225e-01
  -1.4898842e-01  -1.5073692e+00   5.7584794e+00   2.2072314e-02
  -2.0412099e+00   1.7493375e-01   5.7139167e+00   3.5275184e-02
  -1.8653080e+00   1.1042456e+00   5.9279476e+00   2.2714726e-01
   4.2362370e-01   2.1339816e-01   3.2966507e+00   2.2753169e-02
  -1.9997436e+00   6.4174544e-01   6.6537244e+00   1.1665150e-01
   1.3161134e+00   8.7133161e-01   5.5651720e+00   1.5662956e-02
   2.2811849e+00   9.5801289e-02   6.8672980e+00   2.6462366e-02
   4.9649601e-01   1.0975505e+00   4.9379443e+00   3.3293647e-02
  -9.8528579e-01  -4.2434425e-01   4.4788547e+00   4.0547261e-02
  -6.9959891e-01  -2.0579624e+00   6.6456388e+00   1.9498421e-01
   7.1790739e-01  -1.0101924e-01   3.3140099e+00   2.8816228e-02
   1.8634206e-01   1.3710639e+00   5.4120769e+00   1.1261684e-02
  -6.8919680e-01  -1.3846790e+00   6.0768910e+00   3.0457671e-02
  -2.4898870e+00  -2.1097358e+00   9.2189514e+00   6.1370759e-02
   1.8967689e+00   1.3916093e+00   7.3684597e+00   6.1884102e-02
  -7.3881394e-01  -3.4792564e-01   4.1762333e+00   4.2689855e-02
   3.2446366e-01  -2.0247491e+00   6.4449843e+00   1.0264129e-01
  -1.3266498e+00   8.0836940e-01   5.7140976e+00   5.1709966e-02
  -3.5006566e-01  -1.7118205e-01   2.8455193e+00   3.7171710e-02


==> test_generate_data_squared.txt <==
X1	X2	Y	Y_pred	Expl	Abs_err
0.5937877	0.014759526	1.3528017	1.3552184	0	0.0017864878
-1.0959213	-0.41701417	2.3749444	2.3746994	0	0.00010316548
-0.48465304	-0.22092046	1.2836944	1.2805231	0	0.0024704378
-0.45127327	0.25368168	1.268002	1.2648431	0	0.0024912296
0.25126953	0.78248723	1.6754226	1.6740523	0	0.00081792676
-0.54234894	-0.31915386	1.3960016	1.3931499	0	0.0020427654
-1.0024258	0.22634776	2.0560908	2.0563736	0	0.00013756092
0.61015063	-1.5009195	3.6250431	3.6219519	0	0.00085272331
0.38551315	1.8293317	4.4950749	4.4956542	0	0.00012887099
0.52101993	0.30078697	1.3619346	1.3636601	0	0.0012669756
0.024299597	-0.5123781	1.2631218	1.261168	0	0.0015468217
0.36139628	-0.70019671	1.6208827	1.6201925	0	0.00042579308
0.3422987	0.16801335	1.1453969	1.1453789	0	1.5664204e-05
-0.4472278	-0.30911659	1.2955658	1.2924626	0	0.0023952382
-0.33879545	-0.21282866	1.1600784	1.1566723	0	0.0029360549
0.26886867	-0.048040547	1.0745983	1.0738324	0	0.00071269692
-0.20115984	-1.5011355	3.2938731	3.2958613	0	0.00060360528
-1.0201415	-0.81563394	2.7059473	2.7054025	0	0.00020134991
-0.086059811	0.32311622	1.1118104	1.1087615	0	0.0027422659
0.058406399	1.2802694	2.6425009	2.6402506	0	0.00085161078
-0.69305972	-0.58847256	1.8266317	1.8249007	0	0.00094767935
0.43521646	-1.3931118	3.1301738	3.1287098	0	0.00046768947
-0.90237568	-0.61145316	2.1881568	2.1871246	0	0.00047172197
0.38522145	0.56516236	1.4678041	1.4678071	0	2.0548392e-06
-0.036383771	0.69149654	1.4794912	1.476852	0	0.0017839099
-0.48947931	-1.1018703	2.4537082	2.453991	0	0.00011523318
-0.45936618	-0.063625603	1.2150655	1.2117088	0	0.0027625328
0.0084549162	1.6174885	3.6163407	3.6151015	0	0.00034267331
-2.132514	0.59275251	5.8989716	5.8989716	0.29420599	3.9929827e-13
0.010772367	0.66903024	1.4477175	1.4452276	0	0.0017198589
-0.91747364	0.22900684	1.894202	1.8938432	0	0.00018944501
0.010083029	-0.57663509	1.3326097	1.3307823	0	0.0013712857
-0.49150767	1.6643939	4.0117867	4.0108398	0	0.00023603246
-0.7219838	-2.1129232	5.9857049	5.9857547	0	8.3205111e-06
-0.17143955	0.11400628	1.042389	1.0389637	0	0.003285998
-0.24396482	0.35573158	1.1860638	1.1827374	0	0.0028045542
-1.1425409	1.0730552	3.4568471	3.4578403	0	0.00028729402
-0.66723892	-0.39646485	1.6023921	1.6001201	0	0.0014178944
-0.4411071	-0.96248113	2.1209454	2.1205359	0	0.00019305759
-0.18819999	-1.7776822	4.1955731	4.198145	0	0.00061300084
-0.61948485	-0.4486143	1.5850163	1.5826877	0	0.0014691113
-1.6251965	-1.4594209	5.771173	5.7696268	0	0.0002679011
1.171332	0.23075621	2.4252672	2.4313875	0	0.0025235439
-1.0290465	1.0461898	3.1534497	3.1540651	0	0.00019514271
-0.34898347	-1.077031	2.2817852	2.2819849	0	8.75603e-05
1.1897721	0.039431621	2.4171125	2.4229587	0	0.002418678
-0.56387473	-1.0461076	2.4122959	2.4122776	0	7.5797447e-06
-0.093342639	1.2554962	2.5849835	2.5826044	0	0.00092034964
-0.2355865	-0.15435879	1.0793276	1.075885	0	0.0031896439
-0.9391215	0.32767676	1.9893212	1.9893151	0	3.0941617e-06
-0.90569253	0.18297564	1.853759	1.8532211	0	0.00029018264
-1.840076	0.28965435	4.4697792	4.4721598	0	0.00053258982
-0.037655594	0.2644557	1.0713548	1.0684656	0	0.0026967172
-0.2381667	0.36019367	1.1864629	1.1831444	0	0.0027969166
-1.3392769	-1.0004	3.7944627	3.7938787	0	0.00015390416
0.16775636	-0.20357265	1.069584	1.067993	0	0.0014875123
1.9975244	-0.97138959	5.9337016	5.9290284	0	0.00078756993
0.36379559	0.41823473	1.3072675	1.3073161	0	3.7141859e-05
-0.40682448	-1.2494773	2.7266997	2.7277235	0	0.00037550089
1.0981812	0.98903299	3.1841883	3.1856547	0	0.00046053501
1.186795	0.30704978	2.502762	2.5087811	0	0.0024049806
0.35562424	0.47852117	1.3554511	1.3553467	0	7.7001463e-05
-1.752823	-1.462281	6.2106542	6.2092116	0	0.00023226714
0.16418561	0.3082074	1.1219487	1.1203328	0	0.0014402466
0.30435798	-1.3421728	2.8940616	2.8935523	0	0.00017599488
-0.18372415	-0.89875441	1.8415141	1.8407689	0	0.00040465755
1.3683251	0.6997183	3.3619192	3.3654885	0	0.0010616638
-0.44717341	0.60592654	1.567111	1.5645183	0	0.0016544768
-1.7935412	0.97090436	5.1594453	5.1604527	0	0.00019525105
1.4100813	1.8185637	6.295503	6.2984818	0	0.0004731561
0.022676441	0.37742419	1.1429632	1.1404297	0	0.0022166191
-0.10844011	-1.4162659	3.0175685	3.0191257	0	0.00051606199
0.35227278	0.56226641	1.4402396	1.4399721	0	0.00018576025
-0.61415791	-0.3825274	1.5235171	1.5210231	0	0.0016370035
1.4407339	2.319705	8.4567452	8.4652833	0	0.0010096148
-1.1793026	-0.27051957	2.4639354	2.4643527	0	0.00016934145
0.037070532	-0.61862869	1.3840757	1.3824435	0	0.0011792875
-2.1011387	1.424283	7.4433658	7.4432234	0	1.9134029e-05
-1.2912596	-0.96003676	3.5890219	3.5885296	0	0.00013716878
-0.70836801	1.5006374	3.7536978	3.752708	0	0.00026366962
0.051163888	0.086690754	1.010133	1.0076844	0	0.0024240362
-0.34707025	-0.3210174	1.2235099	1.2203213	0	0.0026061119
-0.46105296	0.66598598	1.6561072	1.6536605	0	0.0014773303
-0.8254797	-0.95207103	2.587856	2.5874214	0	0.00016794008
3.2482889	1.2060296	13.005888	13.005888	0.021992063	5.9822464e-14
-0.9713628	0.21924661	1.9916148	1.9916484	0	1.6909762e-05
1.8528124	0.11812001	4.4468663	4.447949	0	0.00024348414
-1.8234031	-0.90030683	5.1353512	5.1348626	0	9.5144151e-05
1.2504261	-0.95784314	3.481029	3.4754212	0	0.0016109417
-1.8844085	0.14296752	4.5714351	4.5736282	0	0.00047974772
-0.25306015	0.66776581	1.5099506	1.507036	0	0.001930298
-0.93220121	-0.68180038	2.3338509	2.3329956	0	0.00036647512
1.4152352	-0.28343377	3.0832254	3.0859046	0	0.00086894956
-1.9689993	-1.5322856	7.2248572	7.2240786	0	0.00010776742
-0.37176442	-0.17490781	1.1688015	1.1653654	0	0.0029399
-1.3795355	-0.53913216	3.1937817	3.1942917	0	0.00015970038
0.47185583	1.4990133	3.4696889	3.4684078	0	0.000369219
0.53549073	-0.28648706	1.3688252	1.3699956	0	0.00085510651
-1.0046368	1.2636247	3.6060423	3.6061051	0	1.741481e-05
-0.30893363	-0.97378053	2.0436885	2.0433385	0	0.00017126222
0.31714341	-0.3898092	1.2525312	1.251949	0	0.00046475883
-0.83054283	1.2510524	3.2549335	3.2543833	0	0.00016902178
-0.036957433	0.17820166	1.0331217	1.0301974	0	0.0028305522
0.54883392	-0.14797016	1.3231138	1.3247844	0	0.0012626251
0.10981753	-1.103017	2.2287064	2.2285734	0	5.9648839e-05
-0.40539102	-0.25146829	1.2275782	1.2242961	0	0.0026736191
-0.90259435	-0.1475852	1.8364579	1.8353703	0	0.00059223466
0.60804722	-1.0025007	2.374729	2.3728123	0	0.0008071446
-0.24903687	1.3965436	3.0123535	3.0103239	0	0.0006737687
0.99561566	1.0266806	3.0453237	3.0463829	0	0.00034783204
-1.0313425	-2.2034966	6.9190645	6.9175879	0	0.000213412
-1.4197379	-0.88335361	3.7959694	3.7956055	0	9.5864328e-05
-1.3372521	1.1116499	4.0240087	4.0253112	0	0.00032367047
-0.3005833	1.1991937	2.528416	2.5261235	0	0.00090667477
0.028662823	0.14717466	1.0224819	1.0199024	0	0.0025228101
0.42542875	-1.8416851	4.5727935	4.5727935	0.0028102957	5.3413535e-14
-0.79927445	-0.89734787	2.4440729	2.4434727	0	0.00024554032
-0.90130996	-0.28742585	1.8949733	1.8937793	0	0.00063005108
-2.968757	-0.24863115	9.8753356	9.8753356	-0.042808976	6.3496978e-14
0.9247076	0.12880773	1.8716756	1.876946	0	0.0028158708
-1.801072	-0.31014318	4.3400492	4.341619	0	0.00036171268
-0.23577386	2.2545634	6.1386456	6.1424073	0	0.00061279021
1.1453403	0.99959985	3.3110044	3.3124086	0	0.00042410041
-0.50436686	0.067340967	1.2589207	1.2557429	0	0.002524234
0.89297019	-0.38837331	1.9482296	1.9507056	0	0.0012709005
1.1764153	1.452982	4.4951096	4.4945469	0	0.00012517618
-0.017452399	0.36861519	1.1361817	1.1334438	0	0.0024097536
-1.2220597	1.1587245	3.8360722	3.837029	0	0.00024941513
1.4773354	-0.77531288	3.7836299	3.77919	0	0.0011734575
-0.12260148	-0.25666183	1.0809064	1.0778688	0	0.0028102827
0.38620578	-0.30400251	1.2415724	1.2415724	-0.39977989	3.2951536e-12
1.1295261	-1.0714833	3.4239057	3.4178205	0	0.0017772655
0.095473476	-0.28414474	1.0898534	1.0878439	0	0.001843843
-1.8504184	-1.8451673	7.8286909	7.828791	0	1.2788794e-05
-0.17585926	0.11286273	1.0436645	1.0402288	0	0.0032919445
2.2323666	-0.49278893	6.2263016	6.2221486	0	0.00066700565
-1.1434267	-0.11341734	2.3202881	2.3208395	0	0.00023764509
-0.52930966	0.67351766	1.7337948	1.7316514	0	0.0012362459
-0.058026637	0.26220099	1.0721165	1.0691363	0	0.0027796624
0.26316743	-0.11835712	1.0832655	1.0824244	0	0.00077644635
-1.8959912	-0.4128193	4.7652023	4.7663032	0	0.00023103583
-1.381685	0.24463754	2.9689009	2.9714818	0	0.00086930123
-0.67798211	0.059621256	1.4632144	1.4608855	0	0.0015916841
-0.59292265	-0.5948162	1.7053636	1.7034034	0	0.0011494437
0.1546129	1.2925146	2.6944993	2.6923962	0	0.0007804983
2.3739836	0.70056473	7.1265889	7.1235288	0	0.00042939265
0.4130071	0.42577488	1.3518591	1.3523579	0	0.00036896739
-0.23337716	1.5727395	3.5279745	3.526496	0	0.00041907393
0.62230341	-0.52640516	1.6643639	1.6650024	0	0.00038362028
-1.239628	2.4567403	8.5722504	8.5722504	0.11077417	2.0722176e-16
1.7639467	-0.0083813863	4.1115783	4.1133228	0	0.00042426867
-0.48856869	-1.7498756	4.3007639	4.3028191	0	0.00047787784
-1.4510364	-0.85281303	3.8327966	3.8325128	0	7.4051116e-05
-0.32583199	-0.07834598	1.1123046	1.1087497	0	0.003195936
2.1567342	0.005524556	5.6515331	5.6481539	0	0.00059792426
-0.051676546	2.3884656	6.7074385	6.7127589	0	0.00079320939
-0.96137239	0.99244595	2.9091858	2.9095706	0	0.00013224313
-1.7054794	-1.6806992	6.7334097	6.7322095	0	0.0001782498
-0.019843035	-0.02717973	1.0011325	0.99828655	0	0.002842713
-0.60028009	-1.4444546	3.4467852	3.4481551	0	0.00039745688
1.4001448	0.3442998	3.0789478	3.0843828	0	0.0017652296
1.3064234	-0.15636777	2.7311929	2.7356465	0	0.0016306669
0.6230965	-2.2709071	6.5452683	6.5491333	0	0.00059050146
-0.32244703	-1.1569184	2.4424324	2.4430427	0	0.00024989078
-0.032904255	-0.065690286	1.0053979	1.002503	0	0.0028793428
0.54897027	0.91950053	2.1468496	2.1468496	0.21048172	2.5569499e-12
0.028215105	1.0243997	2.0501909	2.0477634	0	0.0011840115
-0.6065123	0.38217597	1.5139156	1.511676	0	0.0014793842
0.17367184	-0.39099092	1.1830358	1.1815759	0	0.0012340784
1.3655157	0.16038557	2.8903567	2.8960983	0	0.0019864533
1.5357536	0.23395988	3.4132763	3.4179941	0	0.0013821825
0.27449077	1.9416348	4.8452909	4.8468981	0	0.0003317026
1.3455377	0.036378074	2.8117951	2.8172938	0	0.0019555884
-1.9447687	0.087366052	4.7897579	4.7916566	0	0.00039640486
0.4553078	0.15407724	1.231045	1.2321652	0	0.00090994483
-0.035167721	-1.4226693	3.0252248	3.0266177	0	0.00046043679
0.29195788	-0.67335985	1.5386529	1.5378182	0	0.00054245597
-0.22697687	0.71781933	1.5667831	1.5639166	0	0.0018295124
0.84683195	-1.3589001	3.5637337	3.5582452	0	0.0015400993
-1.2817058	-1.4249514	4.6732563	4.6722372	0	0.00021808557
1.8114001	0.43750617	4.472582	4.4742104	0	0.00036408069
0.65672261	1.532748	3.7806011	3.779615	0	0.00026083503
-0.7198809	-0.82439445	2.1978547	2.1969479	0	0.00041257582
-1.1160853	1.3459656	4.0572699	4.0574488	0	4.4102825e-05
-1.3958413	0.62245683	3.3358253	3.3385164	0	0.00080671139
-0.13340212	0.44972787	1.2200513	1.2169765	0	0.0025202057
0.45919274	0.29961333	1.3006261	1.3017286	0	0.00084766349
0.66005826	1.4899276	3.655561	3.6544932	0	0.00029210762
-0.92046809	0.90381562	2.6641442	2.6644023	0	9.6889571e-05
-0.27483612	1.7254817	4.0528221	4.0521142	0	0.00017468576
-1.141315	-0.048194727	2.3049227	2.3056064	0	0.00029659708
0.51054143	0.17724785	1.2920693	1.293757	0	0.0013061561
0.61166306	-0.082533518	1.3809435	1.3833362	0	0.001732701
-0.60600056	-0.77114157	1.961896	1.960647	0	0.00063662754
-0.6225684	0.8201013	2.0601576	2.0586659	0	0.00072403572
-1.8285719	1.0791077	5.5081485	5.5086546	0	9.1872511e-05
-0.36374381	-0.76108792	1.7115644	1.7100923	0	0.00086005902
0.42458681	0.16164549	1.2064032	1.2072097	0	0.00066853791
-0.12025533	2.6066099	7.8088765	7.8133055	0	0.00056716758
-1.3291615	-0.29337688	2.8527402	2.8537886	0	0.00036749838
0.41691959	-1.7868792	4.3667592	4.3665338	0	5.1621143e-05
0.047541065	0.51516461	1.2676547	1.2652965	0	0.0018602971
1.1338778	0.35344752	2.4106039	2.4164547	0	0.0024271046
-0.027819582	0.013150812	1.0009469	0.99805002	0	0.0028941098
-0.32904335	-0.54902087	1.4096934	1.4072412	0	0.0017395494
-1.663859	0.52026818	4.0391057	4.0418856	0	0.00068823416
-0.80401841	-1.9299797	5.3712673	5.3715968	0	6.1342661e-05
0.074688072	-0.2062997	1.0481379	1.0459354	0	0.0021012901
-1.1927237	-0.32800291	2.5301758	2.5305406	0	0.00014418296
0.58208141	-0.4110584	1.5077878	1.5088019	0	0.00067260784
0.95618469	0.24411323	1.9738804	1.9793323	0	0.0027620201
1.2895518	-1.0293888	3.722585	3.7158587	0	0.0018068948
-2.5627949	-0.030415723	7.5688431	7.5681495	0	9.1627457e-05
-0.025954638	0.066371033	1.0050788	1.0021872	0	0.0028769896
-0.65199564	1.1459008	2.738187	2.7369506	0	0.00045154034
-0.68028933	0.81135653	2.121093	2.1199169	0	0.00055445244
1.4268769	-0.2509352	3.0989461	3.1019018	0	0.00095376057
2.309856	0.91813697	7.1784102	7.1784102	-0.031689269	4.5779777e-15
2.3339266	-0.51801781	6.7155559	6.7118466	0	0.00055233938
-0.88656357	1.2222813	3.2799666	3.2796717	0	8.9886023e-05
-1.5566829	-0.44591868	3.6221051	3.6232217	0	0.00030827394
-0.082542267	0.31759805	1.1076817	1.1046414	0	0.002744784
1.2185328	1.2969956	4.1670198	4.1666911	0	7.8880409e-05
-0.45198773	-0.13749126	1.2231968	1.2198576	0	0.0027298684
0.10306926	-1.0628974	2.1403742	2.140135	0	0.00011173948
0.88460502	0.094795014	1.7915121	1.796491	0	0.0027791191
0.82777206	-0.49404162	1.9292837	1.9307144	0	0.00074156361
-1.0963163	-0.20577493	2.2442527	2.2443279	0	3.3536364e-05
0.64212002	-0.32086726	1.5152739	1.5170549	0	0.0011753691
1.8886858	-0.17662397	4.59833	4.5975879	0	0.00016137282
0.24006779	0.84568672	1.7728186	1.7712863	0	0.00086430004
-0.81193884	0.05161267	1.6619086	1.6604491	0	0.00087815367
1.1923267	0.90291446	3.2368974	3.2390873	0	0.00067654108
-0.002936447	1.0427421	2.0873197	2.0848396	0	0.0011881418
0.013993536	1.1420957	2.3045784	2.3021598	0	0.0010494641
1.653782	0.83321839	4.4292476	4.4305804	0	0.00030090415
0.61441327	1.0346006	2.4479021	2.4477083	0	7.9191326e-05
0.91373368	0.67921638	2.2962441	2.2996442	0	0.0014807208
-0.10614804	-0.23171664	1.06496	1.0619331	0	0.0028422509
-2.1678794	0.938014	6.5795712	6.5786812	0	0.00013527561
0.38330553	0.71445597	1.6573705	1.6570126	0	0.00021595303
-0.89478468	-0.61744148	2.1818736	2.1808247	0	0.00048073751
-0.080702007	-0.42838511	1.1900266	1.187505	0	0.0021189749
-0.82775045	-0.15095291	1.7079576	1.7063819	0	0.00092255555
-2.4171423	-0.6499827	7.2650544	7.2651235	0	9.5020181e-06
-0.77342384	0.97948185	2.5575691	2.5569591	0	0.00023852526
1.3471146	0.65916509	3.2492164	3.25316	0	0.0012137041
-1.4326366	-1.3594422	4.9005306	4.8992371	0	0.0002639573
0.09569354	-0.018534787	1.0095008	1.007354	0	0.0021266307
1.4904841	0.045596278	3.2236219	3.2283268	0	0.0014595107
-0.1021479	-0.19981451	1.05036	1.0472997	0	0.0029135757
-0.044300275	1.2103791	2.46698	2.4645608	0	0.00098061057
-0.56715259	1.9072926	4.9594271	4.9596778	0	5.0558219e-05
0.50741037	-0.38582208	1.406324	1.4069847	0	0.00046982605
-0.17885705	-1.4192158	3.0461633	3.0478486	0	0.00055326852
0.59205411	-1.4813976	3.5450669	3.5421489	0	0.00082310838
0.85124898	-0.44470186	1.9223846	1.9242832	0	0.00098762579
-0.97573131	-1.3454109	3.7621822	3.7621822	1	9.5612663e-15
-0.53518104	1.7116525	4.216173	4.2154403	0	0.00017376317
0.8082079	-1.1902995	3.0700129	3.0656488	0	0.0014215155
0.73082112	1.2926951	3.2051601	3.2043221	0	0.00026145438
1.615084	-1.7918068	6.819068	6.819068	-0.03265866	7.8149544e-16
-0.8451467	-0.34565867	1.8337529	1.8322476	0	0.0008208784
1.9473606	0.72651956	5.320044	5.3198421	0	3.7954451e-05
0.1022851	-0.15100349	1.0332643	1.0312016	0	0.0019962548
0.10725831	-0.12749062	1.0277582	1.0257188	0	0.0019843301
0.23135931	-0.31304214	1.1515225	1.1503959	0	0.00097834619
1.864424	-0.39777348	4.6343007	4.6320643	0	0.0004825826
-0.73658874	1.1579444	2.8833983	2.8825274	0	0.00030201024
0.84325273	-1.1584389	3.0530559	3.0485806	0	0.0014658473
0.24585464	2.3501667	6.5837282	6.5896127	0	0.00089380011
-1.3875222	-0.3681252	3.060734	3.0617655	0	0.00033702219
-0.77725995	0.80560092	2.2531259	2.2525319	0	0.0002636269
0.68935447	1.1080595	2.7030053	2.7027574	0	9.1708722e-05
0.89602914	0.40839959	1.9696585	1.9743817	0	0.002398011
-0.49307807	0.70902532	1.7458429	1.7435889	0	0.0012910613
-0.10558476	0.15993343	1.0367268	1.0335106	0	0.0031022774
0.44449556	0.96171732	2.1224765	2.1217545	0	0.00034016315
-0.7878037	-0.64075007	2.0311953	2.0298685	0	0.00065321426
0.86404251	-0.76460257	2.3311865	2.3300445	0	0.00048990198
-0.28896763	0.41466866	1.2554524	1.2522093	0	0.0025831603
0.30694372	0.5605762	1.4084601	1.4078257	0	0.00045043633
0.36936308	-0.81639405	1.8029283	1.8021155	0	0.00045081856
-0.54707603	-0.44744876	1.4995026	1.4969645	0	0.0016926323
-0.86838052	-1.1612296	3.1025388	3.102579	0	1.2942515e-05
0.7918457	2.7335145	9.0991212	9.0991212	-0.041907351	5.6614642e-15
1.5081848	0.89216285	4.0705759	4.0721866	0	0.00039569339
-1.0871964	0.095205221	2.1910601	2.1916943	0	0.0002894504
-0.8357303	-0.40225915	1.8602576	1.8587356	0	0.00081816764
-0.12041194	-0.91581227	1.8532112	1.8525559	0	0.00035359681
-0.6754884	0.25693518	1.5223003	1.520251	0	0.0013461364
-0.39719776	-0.796335	1.7919155	1.7906311	0	0.00071676603
0.65233951	-1.2562656	3.0037502	3.0005	0	0.0010820527
-0.28781785	0.28235925	1.1625659	1.1591496	0	0.0029385531
-0.26015469	0.30739022	1.1621692	1.1587805	0	0.0029158588
0.51230412	-0.47596278	1.4889961	1.4893834	0	0.00026013255
0.80596097	-1.2646373	3.2488806	3.2441551	0	0.0014545112
-0.41311519	1.8435432	4.5693157	4.5692871	0	6.2536181e-06
0.069621948	-1.5036146	3.2657042	3.2669558	0	0.00038326437
0.037980574	-1.0304125	2.0631925	2.0629478	0	0.00011858502
0.87263073	-1.0659708	2.8977782	2.8937528	0	0.0013891354
0.3803371	-0.056687071	1.1478697	1.1481238	0	0.00022135179
0.0082506343	1.1101252	2.232446	2.2300048	0	0.0010935063
-0.68506763	1.1661967	2.8293324	2.8282346	0	0.00038800218
-0.19450135	0.31281593	1.1356846	1.1323556	0	0.0029312596
-0.35050422	0.075987523	1.1286273	1.12508	0	0.0031430238
0.9109348	-1.7051982	4.7375032	4.7320689	0	0.0011470922
0.0062330758	-0.68590601	1.4705059	1.4690089	0	0.0010179961
-0.17082548	1.3956089	2.9769054	2.9748159	0	0.00070191699
1.1407127	0.4584804	2.5114297	2.5168686	0	0.0021656688
-2.3232044	-1.2053033	7.850035	7.849701	0	4.2547453e-05
2.1768846	-0.39518034	5.894994	5.8907981	0	0.00071177619
-0.10114782	-1.3110964	2.7292046	2.730343	0	0.00041711108
-1.8696502	-0.42816447	4.6789168	4.680011	0	0.00023385247
0.83349637	0.047867745	1.6970075	1.7015508	0	0.0026772141
-0.024653164	-0.21270676	1.0458519	1.0431245	0	0.0026078994
1.7601542	-1.1257865	5.365538	5.3581531	0	0.0013763461
0.75374474	-0.77616018	2.1705558	2.1695904	0	0.00044476219
-0.35641478	0.51309432	1.3902973	1.3872943	0	0.0021599519
0.4542602	-0.62665737	1.5990518	1.5987331	0	0.00019927853
-0.17168149	-0.1235816	1.0447469	1.0413892	0	0.0032139459
0.22437999	0.41099972	1.2192671	1.218105	0	0.00095312138
-0.36483992	1.1676912	2.496611	2.4944121	0	0.000880742
1.0003529	0.92171695	2.850268	2.8521361	0	0.00065541711
-1.1335541	0.21013607	2.329102	2.3302973	0	0.00051319715
-1.1311979	0.21821641	2.3272271	2.3284223	0	0.00051357559
-2.3216375	0.048722803	6.3923747	6.3922843	0	1.4143122e-05
0.29359252	1.2440113	2.6337606	2.6319283	0	0.00069571594
-1.4641051	-1.0942669	4.3410238	4.3401384	0	0.00020396354
-1.27916	1.5476831	5.0315733	5.0315416	0	6.2956535e-06
0.50260421	-0.51656075	1.519446	1.5196466	0	0.00013201761
-0.17605704	-0.34249504	1.1482989	1.1453074	0	0.0026051944
-0.55009412	0.62694861	1.6956681	1.6935543	0	0.0012465901
0.41140889	0.29030527	1.2535344	1.2541647	0	0.00050276805
0.83808713	0.069982396	1.7072876	1.7119064	0	0.0027053611
-3.879832	0.75517687	16.623388	16.623388	0.064642457	9.1898645e-14
1.6478473	0.43064901	3.9008593	3.9042197	0	0.00086145095
-0.19640193	-0.31998665	1.1409652	1.1378798	0	0.0027041564
-1.1839395	-1.0107029	3.4232331	3.4227474	0	0.0001418593
0.12213349	0.716223	1.527892	1.5258846	0	0.001313816
0.55173372	0.53225057	1.5877008	1.5892472	0	0.00097398686
0.0054083613	-0.69184246	1.4786752	1.4771965	0	0.0010000149
-0.66482927	0.16420877	1.4689625	1.4666939	0	0.0015443762
0.98695933	-0.82158965	2.6490983	2.6468403	0	0.00085237051
0.26791023	-0.82613599	1.7542766	1.7534385	0	0.00047772948
-0.081521947	0.33883041	1.1214519	1.1184308	0	0.0026939375
0.45891747	-0.28775795	1.2934099	1.2939945	0	0.00045201255
1.0166033	0.42051993	2.2103192	2.2156088	0	0.0023931538
0.6412226	0.48739619	1.6487215	1.6512026	0	0.0015048541
0.86661167	0.2418349	1.8094999	1.8143984	0	0.0027070779
0.8994754	0.12723499	1.8252447	1.8303598	0	0.0028023752
0.43355558	0.7794358	1.7954906	1.7953009	0	0.00010563534
0.399159	-0.32548022	1.2652653	1.2653269	0	4.8713573e-05
-0.33314612	-1.3862308	3.0326221	3.0342473	0	0.00053590933
1.8648401	0.65273483	4.9036913	4.9042524	0	0.00011442648
0.55314807	-0.83664475	2.0059472	2.0049598	0	0.00049226942
0.69213583	-0.54652313	1.7777395	1.7784695	0	0.00041060347
-1.3618971	1.8272545	6.1936227	6.1936227	-0.3026103	5.9253742e-13
-0.22846571	-0.020509285	1.0526172	1.0490838	0	0.0033568133
1.1285128	0.69943946	2.7627568	2.7666115	0	0.0013952538
-0.26890656	0.97115234	2.0154476	2.0128764	0	0.0012757673
-0.47000757	0.76368572	1.804123	1.8018491	0	0.0012603733
0.3556564	1.1434686	2.4340118	2.4324577	0	0.00063849257
-0.44426257	1.2326688	2.7168416	2.7149088	0	0.00071141006
0.70449543	-0.39741686	1.654254	1.6559767	0	0.001041366
-0.60145205	1.0471621	2.4582931	2.4568226	0	0.000598172
-0.42007523	-0.27315342	1.251076	1.2478549	0	0.0025746558
-1.3767609	-0.50807657	3.1536125	3.154204	0	0.00018756048
0.28755518	0.74146085	1.6324522	1.6313755	0	0.00065952516
-0.14861616	0.82261195	1.6987772	1.6960238	0	0.0016208277
0.075723834	-0.36511401	1.1390423	1.1370223	0	0.0017734589
0.82390457	1.0141854	2.7073908	2.7081155	0	0.00026769321
-0.094451424	-0.4581192	1.2187943	1.2163172	0	0.0020324199
-0.50925494	0.56967817	1.5838738	1.5814725	0	0.0015161088
-0.37076024	0.63208918	1.5369999	1.5342158	0	0.0018113807
0.10130158	-0.68994071	1.4862802	1.4849955	0	0.0008643839
-0.1273351	0.31936903	1.1182108	1.1150293	0	0.002845163
-1.3583024	1.7457854	5.8927521	5.8926659	0	1.4626768e-05
1.1011993	-0.3252409	2.3184214	2.3217037	0	0.0014157448
-1.364977	-1.0354103	3.9352365	3.9345689	0	0.00016965859
0.96288639	2.2547575	7.0110817	7.016812	0	0.00081733087
0.48073899	-0.12008626	1.2455307	1.2466452	0	0.00089478507
-0.52168863	0.39907093	1.4314166	1.428771	0	0.0018482772
2.215901	-1.1421951	7.2148266	7.218417	0	0.00049763773
0.40548838	-0.1500508	1.1869361	1.1873189	0	0.00032254923
0.8277945	-0.12383722	1.7005794	1.7045097	0	0.0023111799
-1.0538751	-0.67609596	2.5677585	2.5672195	0	0.00020987937
-0.60321266	-0.66500178	1.8060929	1.8044114	0	0.00093099841
-0.28754448	-0.17399238	1.1129552	1.109493	0	0.0031107572
-0.82649293	-0.1247168	1.6986448	1.6970799	0	0.00092126621
-0.62496093	-0.02332619	1.3911203	1.3884249	0	0.0019375616
-0.58631419	-1.3556049	3.181429	3.1825996	0	0.0003679346
-0.89752073	0.82548734	2.4869728	2.4871325	0	6.4214757e-05
-1.6286975	0.42160843	3.8304093	3.8333602	0	0.00077037293
0.66056787	0.15762912	1.4611969	1.464384	0	0.0021811846
-0.956559	1.0334418	2.9830071	2.9833088	0	0.00010112228
-0.16277527	-0.066169235	1.0308742	1.0274928	0	0.0032800441
0.54885616	0.11059636	1.3134746	1.3155397	0	0.0015721767
-0.56488109	0.96640005	2.2530197	2.2513486	0	0.00074172524
-0.45442941	0.26083808	1.2745426	1.2714042	0	0.002462365
0.12470429	0.82045362	1.6886953	1.686636	0	0.0012194909
-1.1750906	-0.7790423	2.9877448	2.9874091	0	0.00011235716
-0.17275534	0.54054613	1.3220345	1.318989	0	0.0023036863
0.64913606	-1.5694007	3.8843963	3.8809968	0	0.00087516563
1.0048132	0.34137977	2.1261898	2.1316988	0	0.0025910445
2.5993572	-0.58488449	8.0987477	8.0987477	-0.076699151	2.1933723e-16
-0.63389862	-0.75282569	1.968574	1.9672863	0	0.00065414345
-2.1214838	0.90162756	6.3136256	6.3130251	0	9.511415e-05
2.0468193	0.93256852	6.0591531	6.0590517	0	1.6738725e-05
-0.82629242	-0.42442353	1.8628945	1.8613465	0	0.00083094379
0.49641552	-0.015049524	1.2466549	1.2480796	0	0.0011428868
-0.0051294513	0.33856361	1.1146516	1.111957	0	0.0024174723
-1.6776965	0.21524638	3.8609965	3.8638563	0	0.00074068492
-1.0910658	1.1093132	3.4210004	3.4217216	0	0.00021082531
-0.78007849	0.66985577	2.0572292	2.0565575	0	0.00032650413
0.98001975	0.78964275	2.5839744	2.5868266	0	0.0011038088
-1.9299109	-0.79213661	5.3520366	5.3518775	0	2.9715707e-05
-0.69026955	-0.74846044	2.0366651	2.0354466	0	0.00059825282
-1.2772621	-0.16067794	2.6572159	2.6583975	0	0.00044468739
1.2452941	0.36200928	2.6818081	2.6876515	0	0.0021788997
0.63695803	1.6353746	4.0801656	4.0795384	0	0.00015371216
-0.43471871	-0.34184139	1.3058359	1.3027852	0	0.0023362195
-0.26627447	0.57495889	1.4014798	1.3984503	0	0.0021616701
-0.37231385	0.14956818	1.1609882	1.1575175	0	0.0029894295
-1.4465691	-0.8468871	3.8097798	3.8095115	0	7.0412759e-05
-1.4189586	1.3495288	4.8346716	4.8351717	0	0.00010344078
0.296755	-0.849186	1.8091804	1.8083536	0	0.00045699256
-0.58119865	-0.18512109	1.3720617	1.3691747	0	0.002104122
-0.098166898	-0.60758934	1.3788015	1.3768179	0	0.0014386845
-0.34191827	0.41754766	1.2912541	1.2880746	0	0.0024624035
1.6677691	1.2518744	5.3486431	5.3490251	0	7.1405629e-05
-0.1357009	0.42723935	1.2009482	1.197846	0	0.0025831572
0.73303114	1.0329335	2.6042862	2.6045801	0	0.00011285209
-0.75051186	0.83217886	2.2557897	2.2550422	0	0.00033138452
0.24270041	0.54975205	1.3611308	1.360011	0	0.00082268047
1.2156233	0.76511604	3.0631426	3.0664791	0	0.0010892595
0.52826422	-0.84000207	1.9846666	1.9837005	0	0.00048674068
-0.45870925	0.62250822	1.5979307	1.5954073	0	0.0015791553
1.1735738	-1.486954	4.5883077	4.5798505	0	0.001843208
-0.091160221	0.91235827	1.8407078	1.8380604	0	0.0014382345
0.59361206	1.8170549	4.6540638	4.6546702	0	0.0001302948
0.29226731	0.29219325	1.1707971	1.1702767	0	0.00044442626
1.2097675	-0.69763909	2.9502376	2.9484828	0	0.0005948124
-2.084807	0.78612937	5.9644198	5.9642785	0	2.3685472e-05
-0.14909321	0.86063475	1.762921	1.7601959	0	0.0015457846
0.34032343	-0.96846491	2.0537443	2.0528579	0	0.0004315958
0.73873497	0.64980104	1.9679708	1.9705314	0	0.0013011767
-0.51584196	0.56711979	1.5877178	1.5853419	0	0.0014963901
-0.082792615	0.62741209	1.4005005	1.3977006	0	0.0019992638
1.725459	0.50114368	4.2283539	4.2307205	0	0.0005597069
-0.40866043	-0.27265615	1.2413447	1.238106	0	0.00260901
-0.28616236	-1.3243192	2.8357103	2.8370939	0	0.0004879253
-0.66043379	1.1689056	2.802513	2.8013108	0	0.00042895661
0.31394543	0.47416076	1.3233902	1.3229272	0	0.00034983095
-2.2348208	0.3372207	6.1081418	6.1080122	0	2.120635e-05
-0.20967538	-0.4425181	1.239786	1.2370215	0	0.0022298824
1.1107379	0.68871262	2.7080638	2.7119815	0	0.0014466811
-2.1687136	-0.21636793	5.7501338	5.7508588	0	0.00012608299
0.9710781	0.85001945	2.6655258	2.6678854	0	0.00088526336
-0.76749947	-0.64755431	2.008382	2.0070168	0	0.00067974451
-0.62269682	0.97680362	2.3418966	2.3405018	0	0.0005956006
0.17914756	-0.36687589	1.1666918	1.1652478	0	0.0012376668
2.3064068	0.078798582	6.3257216	6.3204019	0	0.00084095448
-1.78351	1.7689253	7.3100049	7.3105058	0	6.851758e-05
-0.58869959	-0.12810743	1.3629787	1.3600957	0	0.0021152299
0.76253676	-0.58314745	1.9215233	1.9221179	0	0.00030945326
1.3916783	0.92445366	3.7913831	3.793111	0	0.00045574089
2.2083037	0.92964761	6.7408497	6.7408083	0	6.1497329e-06
-2.0826877	0.90644294	6.1592269	6.158838	0	6.3144635e-05
-2.6300437	-0.10692048	7.9285618	7.9280062	0	7.008658e-05
1.6792526	0.29164812	3.904948	3.9082849	0	0.00085453044
0.41929711	-2.0704775	5.4626873	5.4643925	0	0.0003121581
-0.37721874	1.4247734	3.1722731	3.1704762	0	0.00056642072
-1.0280143	-1.1535138	3.3874075	3.3871391	0	7.9261123e-05
-1.5169689	0.51538931	3.5668207	3.5697668	0	0.00082598853
0.14082594	0.30203439	1.1110567	1.1092635	0	0.0016139424
-0.22215725	0.50186633	1.3012237	1.298092	0	0.0024067023
-0.15491648	1.852726	4.4565929	4.4568548	0	5.8769703e-05
-0.021201428	1.0210984	2.0430914	2.0405773	0	0.00123052
-2.4716403	-0.36625837	7.2431511	7.2431511	0.46236653	2.4524641e-16
0.29733412	-0.10191386	1.098794	1.0982553	0	0.0004902582
-0.81802669	0.83824256	2.3718182	2.3714851	0	0.00014046545
-0.10341048	0.35818344	1.1389891	1.1359103	0	0.0027031088
0.77310893	0.021400376	1.5981554	1.6021831	0	0.0025202292
2.2540016	-0.080179176	6.0869517	6.0822345	0	0.00077497486
0.27664356	0.46310296	1.290996	1.2902282	0	0.00059476709
0.77646305	-1.1573176	2.9422788	2.9383822	0	0.0013243579
-0.42928665	-0.47360482	1.4085886	1.4059132	0	0.0018993136
1.571473	-0.99346431	4.4564987	4.4490565	0	0.0016699612
2.2044345	-1.165654	7.2182807	7.2220283	0	0.00051918763
-0.50492526	1.7026591	4.1539974	4.1532122	0	0.00018902575
-0.67495918	0.65451104	1.8839546	1.8825837	0	0.00072765575
-0.3450218	-0.41226801	1.289005	1.286066	0	0.0022799989
0.91131156	1.5943328	4.3723858	4.3718064	0	0.00013251575
-0.87831952	-1.2226375	3.2662877	3.2664241	0	4.1782322e-05
-0.27936516	0.54280655	1.3726838	1.369618	0	0.0022334813
0.28644645	-0.51441886	1.3466783	1.3458552	0	0.00061126557
0.18764133	-0.67354023	1.4888657	1.4877589	0	0.00074336483
-0.87897364	0.66503616	2.2148677	2.2148677	0.13937175	3.348412e-14
0.10209341	-0.084900239	1.0176311	1.0155422	0	0.0020527319
1.1234295	-1.2843703	3.9117007	3.9039372	0	0.0019846871
-0.73471243	-0.082684761	1.5466391	1.5445276	0	0.0013652313
-0.25961352	-1.3291399	2.8340121	2.8354087	0	0.00049281577
-0.83001754	0.79956944	2.3282404	2.3279765	0	0.00011333121
0.80869611	-0.14939488	1.6763082	1.6799995	0	0.0022020168
0.87917664	0.53985113	2.0643908	2.068439	0	0.0019609737
-0.50855571	-0.43624143	1.4489355	1.4462753	0	0.0018359911
-0.82240631	0.090753894	1.6845884	1.6832646	0	0.00078582011
1.1805177	-0.20836167	2.4370366	2.4413547	0	0.0017718902
-0.34586371	-0.54404918	1.4156112	1.4131409	0	0.0017450188
0.79900725	1.0751672	2.7943972	2.7946719	0	9.8313323e-05
1.1804022	-0.62894575	2.7889222	2.7882809	0	0.00022994327
0.49469448	0.49560731	1.4903492	1.4914778	0	0.00075727352
1.5036762	1.0731398	4.4126713	4.4132222	0	0.00012483937
-0.25663004	0.063778688	1.0699267	1.0663588	0	0.0033346745
1.8956121	0.35378739	4.7185106	4.7192245	0	0.00015129121
-0.56848193	0.56488756	1.6422697	1.6401485	0	0.0012915874
0.65523614	-0.56161135	1.7447417	1.7452803	0	0.00030866638
-0.68309583	-0.51151495	1.7282675	1.7263004	0	0.0011381443
1.1721262	0.53841171	2.6637669	2.6687881	0	0.0018850122
-0.8185098	0.28918006	1.7535834	1.75259	0	0.00056648028
-1.7639482	-1.0818312	5.2818718	5.2808654	0	0.00019054339
-0.35754366	-1.881949	4.6695695	4.6719447	0	0.00050864072
0.70353744	0.255288	1.5601369	1.5636908	0	0.0022779222
1.1565764	0.24071539	2.395613	2.4017147	0	0.0025470423
0.033185611	1.7257155	3.9791954	3.9786397	0	0.00013963613
-0.6033429	-0.89203233	2.1597443	2.1590206	0	0.00033510681
-0.66573778	-0.85515082	2.1744897	2.1736478	0	0.00038718057
0.82507717	0.35169507	1.8044418	1.8088495	0	0.0024427021
-0.15622834	-1.3585821	2.8701527	2.8715759	0	0.00049587604
0.1982806	-1.7237966	4.0107899	4.0119701	0	0.00029426217
-0.11743446	0.051003987	1.0163923	1.013112	0	0.0032273236
0.25233362	0.65233929	1.4892188	1.4880484	0	0.0007859178
-0.66200091	-0.59354156	1.7905368	1.788737	0	0.0010051672
-0.81664022	0.69026334	2.1433647	2.1429578	0	0.00018987855
-0.06976204	0.94112546	1.8905839	1.8879749	0	0.0013800053
0.36856468	-0.67893877	1.5967978	1.5961492	0	0.0004061681
-0.46678488	-0.33128484	1.3276378	1.3246204	0	0.0022727116
0.39601075	-1.4532213	3.2686766	3.267614	0	0.00032507049
-0.58966093	1.1969844	2.7804717	2.7789916	0	0.00053231039
-0.29699812	0.34291461	1.2057983	1.2024617	0	0.0027671602
-0.61009804	0.039969547	1.3738172	1.3710896	0	0.001985393
0.05786632	2.5575793	7.5445604	7.550125	0	0.0007375689
0.75326647	2.4512442	7.5760084	7.5822914	0	0.00082933023
0.81832729	-0.0030902811	1.6696691	1.673979	0	0.0025813103
-0.20328411	-0.20130636	1.0818487	1.0785207	0	0.0030761671
-0.41680967	-0.62172069	1.5602669	1.5581572	0	0.0013521349
-0.55759432	-0.68115048	1.7748774	1.773185	0	0.00095350704
-1.8016845	0.75898066	4.8221187	4.8237905	0	0.00034670861
-0.34452686	2.6207565	7.9870636	7.9901172	0	0.00038232748
-0.15614119	1.6295304	3.6797493	3.6785229	0	0.00033328765
0.50144771	0.57219174	1.5788532	1.5798391	0	0.00062445624
2.2245791	-0.90713783	6.7716513	6.7708027	0	0.00012532043
-0.59644262	0.3178673	1.4567834	1.4543712	0	0.0016558583
0.13327713	1.0612562	2.1440275	2.1418461	0	0.0010174051
0.79885281	0.042097365	1.639938	1.6442113	0	0.0026057474
0.22677417	-2.949344	9.7500568	9.7500568	0.079937338	5.7936224e-14
0.36499669	1.107493	2.3597634	2.3583058	0	0.00061767298
0.63722092	-0.77385738	2.0049057	2.0041373	0	0.00038330746
-1.2471929	-0.33262063	2.6661267	2.6667327	0	0.00022730825
-1.6271538	1.4256666	5.6801549	5.6803147	0	2.8122689e-05
1.0865177	-1.4021595	4.146572	4.1386896	0	0.0019009309
0.52720252	0.0088087581	1.2780201	1.2797781	0	0.0013755964
-0.016419284	0.17296403	1.0301861	1.0273621	0	0.0027412864
-0.03054943	-0.063412435	1.0049544	1.0020699	0	0.0028703174
-0.55416417	-1.098174	2.5130841	2.5133091	0	8.9554572e-05
2.111488	0.19449418	5.4962096	5.4938186	0	0.00043501609
0.36016636	-1.0445732	2.220853	2.2198839	0	0.00043637849
1.0258998	-0.30737296	2.1469486	2.1503805	0	0.0015985162
-1.7275839	-2.9172594	12.494948	12.494948	0.082493183	6.4259033e-13
0.30226366	0.43559258	1.2811042	1.2805807	0	0.00040868043
-0.69208586	1.5781365	3.9694977	3.9685682	0	0.00023415062
-0.24348494	-0.36875029	1.1952617	1.1922334	0	0.0025335722
0.97411594	1.8707024	5.4484292	5.4499265	0	0.00027479977
0.042761523	0.9075516	1.8254785	1.8230924	0	0.0013070926
0.81526267	-0.21236135	1.7097506	1.7131556	0	0.0019915198
-0.54212024	1.3826588	3.2056398	3.2041238	0	0.00047291832
2.3014176	-0.90820696	7.1213629	7.1224942	0	0.00015886844
0.71457361	1.9030907	5.1323697	5.1338919	0	0.00029659232
-0.68752389	0.88030635	2.2476284	2.2465341	0	0.00048687393
-1.295549	0.31953706	2.780551	2.7828758	0	0.00083606964
-1.6123119	1.6290978	6.2535095	6.2535216	0	1.9280624e-06
0.55461605	-1.355852	3.1459335	3.1433961	0	0.00080656838
-2.3592119	-0.81455892	7.2293869	7.2293156	0	9.8531074e-06
-0.74756674	-0.049498679	1.5613062	1.5592977	0	0.0012864072
0.51564108	-0.76111693	1.8451847	1.8445259	0	0.00035702788
0.13050261	-0.14918133	1.039286	1.0374147	0	0.0018005738
0.11109848	1.5966423	3.5616096	3.5603268	0	0.00036016254
0.75934859	-0.7593973	2.1532945	2.1524546	0	0.00039008087
-0.36839334	0.74801562	1.695241	1.6926163	0	0.0015482686
0.78482647	-0.61335642	1.9921587	1.9925234	0	0.00018309702
0.077266946	-2.1422846	5.5953534	5.5982087	0	0.00051029274
0.31445071	-0.069083611	1.1036518	1.1032848	0	0.0003325463
0.54140579	-0.22532786	1.3438929	1.3452934	0	0.0010421218
0.7210344	-0.037081674	1.5212657	1.5247253	0	0.0022741998
-1.6441156	-0.039543634	3.7046798	3.7071478	0	0.00066618391
-0.90751022	0.14397073	1.8443024	1.8437035	0	0.00032471931
0.69739287	-2.2746568	6.6604205	6.6645201	0	0.00061551449
0.59688446	0.27041064	1.429393	1.4319102	0	0.001761062
-0.99338512	0.029544193	1.9876869	1.9875096	0	8.9176188e-05
0.75104338	0.21195515	1.6089911	1.6129997	0	0.0024913717
0.15644189	-1.9626579	4.8765002	4.8787091	0	0.00045295525
-1.4658302	-0.75463695	3.7181352	3.7181352	-0.96026814	4.6975239e-13
1.543243	-0.43021253	3.5666817	3.5666817	0.25145305	2.1484281e-12
-0.1478458	-0.13592209	1.0403332	1.0370505	0	0.0031554681
0.26620371	0.58042176	1.4077538	1.4067765	0	0.00069427556
-0.33809861	1.0304283	2.1760932	2.1737027	0	0.0010985218
0.98142489	1.7289223	4.9523672	4.9526083	0	4.8683585e-05
1.0769509	0.78090049	2.7696288	2.7727703	0	0.0011342571
-0.26396718	-0.010723016	1.0697937	1.0662212	0	0.0033394049
0.5828892	0.64863282	1.7604844	1.7618841	0	0.00079508242
1.3200984	2.6611321	9.8242841	9.8242841	0.050936698	1.5007467e-14
-0.33815551	0.92439868	1.9688621	1.9663696	0	0.0012659628
-0.64773198	-0.75963104	1.996596	1.9953547	0	0.00062171901
1.7233489	0.17095166	3.9991559	4.0019618	0	0.00070160936
0.80891443	0.96845502	2.5922477	2.5932159	0	0.00037351363
1.8580532	0.49866162	4.7010251	4.7020005	0	0.00020747977
-0.52663902	0.47803366	1.5058648	1.5033834	0	0.0016478548
-0.26973289	1.7382768	4.0943621	4.0937318	0	0.00015395035
0.50336092	0.88102105	2.0295703	2.0294668	0	5.1019552e-05
0.015402224	-0.080922652	1.0067857	1.0041523	0	0.0026156666
0.11975965	0.40794419	1.1807608	1.1788213	0	0.001642638
-1.1610664	-0.81930721	3.0193396	3.0189592	0	0.00012598739
0.039470518	1.4346392	3.0597476	3.0577868	0	0.0006408194
1.1714172	2.0414455	6.5397178	6.543885	0	0.00063722437
-0.86006674	-0.4830955	1.9730961	1.971756	0	0.00067915548
0.46268577	0.87600002	1.9814542	1.9811262	0	0.00016552124
-0.61075012	0.13365099	1.3908783	1.3882554	0	0.0018857934
0.88747649	0.039035998	1.7891383	1.7940254	0	0.0027315282
-0.2339197	0.35053364	1.1775923	1.1742645	0	0.0028258975
0.39022974	-0.081100198	1.1588565	1.1591805	0	0.00027962228
2.1186853	0.74568912	6.0448796	6.0435952	0	0.00021248522
-2.2763718	0.4363579	6.3722766	6.3716563	0	9.7345366e-05
-0.33003891	0.2815433	1.1881923	1.1848047	0	0.0028510504
-0.37822259	0.4221378	1.3212527	1.3181507	0	0.002347727
1.029875	-1.0267717	3.1149026	3.1100488	0	0.0015582666
1.3687744	-0.013027544	2.8737131	2.8788801	0	0.0017980229
-0.77964701	-0.37401764	1.7477386	1.7459231	0	0.0010388049
-1.9917116	-1.617536	7.583338	7.5829305	0	5.3731431e-05
0.72294339	-0.84720145	2.2403974	2.2389615	0	0.00064093656
0.53556491	-0.51617623	1.5532677	1.5536139	0	0.00022289229
0.58538027	0.011018075	1.3427915	1.3451216	0	0.0017352797
0.54678202	0.54503636	1.5960352	1.5974989	0	0.00091709252
0.47966293	0.13423067	1.2480944	1.2494614	0	0.0010952437
-0.26810753	0.19343971	1.1093006	1.1057952	0	0.0031599842
0.078945115	-0.35644082	1.1332824	1.1312667	0	0.0017786497
-0.53437922	0.056036275	1.2887012	1.2856333	0	0.0023806427
-0.70030098	0.68799625	1.9637603	1.9625887	0	0.00059658635
-1.4732594	2.0951873	7.5603028	7.5610341	0	9.6732867e-05
0.37278975	-1.9863695	5.0846361	5.0859284	0	0.00025415693
-1.9644956	1.822798	8.1818352	8.1832693	0	0.00017527824
-1.1228145	0.14181641	2.2808242	2.281806	0	0.00043042251
0.45653563	-1.2141292	2.6825344	2.6809352	0	0.00059616328
0.82437971	0.8225942	2.3562631	2.3582727	0	0.00085287408
0.30883826	1.0936943	2.2915483	2.2899081	0	0.00071574446
-0.075267033	-0.015495249	1.0059052	1.0027968	0	0.0030901886
1.2929617	0.48354136	2.9055621	2.9107972	0	0.0018017316
-0.7154409	1.275116	3.1377766	3.1367708	0	0.00032054815
-0.74325094	2.1113379	6.0101695	6.0113571	0	0.00019759569
0.37798148	-0.61068992	1.5158122	1.5152863	0	0.00034695888
-0.12234383	-0.51438003	1.2795548	1.277188	0	0.0018497403
0.80042171	-0.5012765	1.891953	1.8932702	0	0.00069622047
0.63273353	-0.2312091	1.4538094	1.4559066	0	0.001442544
-2.3711421	0.33697346	6.7358661	6.734922	0	0.0001401653
-1.1495466	0.50994357	2.5814998	2.5832071	0	0.00066132459
0.07415392	-1.6080972	3.5914754	3.5930092	0	0.00042705614
0.21672773	0.0032047527	1.0469812	1.0457752	0	0.0011518612
-1.5940399	1.1985282	4.977433	4.9782774	0	0.00016964828
0.21352556	-0.66049094	1.4818414	1.4807892	0	0.00071009421
-1.6781446	0.68510257	4.2855347	4.2879327	0	0.00055955956
0.22227998	-1.5244433	3.3733358	3.3737722	0	0.00012935926
0.60724255	1.5842318	3.8785339	3.8776616	0	0.00022490556
1.203667	-0.52390607	2.7232919	2.7239888	0	0.00025589018
-2.9379207	0.45534657	9.8387184	9.8387184	-0.39594346	2.8887613e-15
0.70974541	-0.07978093	1.5101035	1.5133466	0	0.0021475753
0.43388594	0.051079368	1.1908661	1.1917298	0	0.00072525268
0.64933043	0.3467374	1.5418568	1.544774	0	0.0018919872
0.26062007	-2.1913525	5.8699487	5.8729348	0	0.00050872038
0.14388192	1.1850314	2.4250014	2.4228233	0	0.00089815996
-1.2913656	-1.0161239	3.7001328	3.6995596	0	0.00015490827
0.72136003	-0.060657266	1.5240396	1.5274353	0	0.0022281032
-0.94121691	1.0959811	3.0870639	3.0871958	0	4.2742391e-05
-0.21399555	-0.89257309	1.8424808	1.8417003	0	0.0004236191
1.0266621	0.23179888	2.1077657	2.113556	0	0.0027471315
-1.0140099	0.13579325	2.0466559	2.0468435	0	9.1658727e-05
-0.80912238	-0.37342953	1.7941286	1.7924554	0	0.00093264741
-1.7594557	0.43858707	4.288043	4.2906334	0	0.0006041027
-1.480877	-0.50281205	3.4458166	3.4466336	0	0.00023708233
-0.84518791	-0.7792893	2.3216344	2.3207686	0	0.00037292707
1.2028422	-1.4613429	4.5823523	4.573693	0	0.0018897257
2.4674752	0.0036677988	7.0884474	7.0810668	0	0.0010412158
0.074824668	0.80743487	1.6575498	1.6552942	0	0.0013607904
-0.32572857	0.40382006	1.2691697	1.2659461	0	0.0025399972
0.47359311	0.66840506	1.6710558	1.6715164	0	0.00027568068
0.90704578	-0.038719457	1.8242312	1.8289906	0	0.0026089891
-1.2752892	-0.042774656	2.6281921	2.6296711	0	0.00056273907
1.3558028	1.0481798	3.9368822	3.9377851	0	0.00022934207
-1.1304366	-0.28918856	2.361517	2.3616374	0	5.0984332e-05
0.68097873	-0.26541518	1.5341772	1.5364716	0	0.0014954726
-1.513442	-2.2086405	8.1685996	8.1685996	-0.19453182	2.6095394e-15
0.42235834	0.57349912	1.5072878	1.5075883	0	0.00019937319
1.3837698	1.4901722	5.1354321	5.1354321	-0.11004652	2.0160905e-12
-0.87730618	0.2690295	1.842043	1.8414544	0	0.00031953835
0.49403157	-0.93778239	2.123503	2.1222757	0	0.00057798689
-0.099846089	-1.6183083	3.6288911	3.6310539	0	0.00059599315
1.749661	0.87910834	4.8341452	4.8348229	0	0.00014020009
-0.1728666	0.052324174	1.0326207	1.0291807	0	0.0033313336
0.54143144	-0.58696523	1.6376762	1.6377561	0	4.882552e-05
0.9354971	0.28651027	1.957243	1.9625233	0	0.0026978448
2.1150544	0.12770581	5.4897639	5.4872048	0	0.00046617079
-0.52577329	0.098581782	1.2861559	1.2830879	0	0.002385427
0.89418265	0.41110826	1.9685726	1.9732749	0	0.0023886767
-0.49849147	-1.4755481	3.4257361	3.427433	0	0.00049534685
1.13485	0.37765153	2.4305052	2.4362777	0	0.002375026
0.27691349	1.3246519	2.8313839	2.8295293	0	0.0006550066
1.5228924	-0.35870508	3.4478706	3.4489252	0	0.00030587595
0.68652204	0.28776756	1.5541227	1.5574825	0	0.0021618865
0.29552018	1.364713	2.9497739	2.9479894	0	0.00060495224
-1.2159704	-0.45937965	2.6896138	2.6898183	0	7.604525e-05
2.0378206	0.21628962	5.1994939	5.1981922	0	0.00025034796
-1.9291383	0.67189171	5.1730132	5.1742106	0	0.00023148795
0.36226549	0.50344338	1.3846915	1.3846081	0	6.0221553e-05
1.2930096	1.885864	6.2283571	6.2312826	0	0.00046970308
-0.9565867	-0.010404726	1.9151664	1.9146484	0	0.00027045868
1.7595585	0.28187918	4.1755021	4.177942	0	0.00058435379
0.81078112	1.6611791	4.4168821	4.4165154	0	8.3016798e-05
0.36670256	-0.26476362	1.2045705	1.2044745	0	7.9762947e-05
1.9283017	-1.441974	6.7976368	6.7976969	0	8.8510594e-06
0.66208007	1.4430747	3.5208147	3.5197018	0	0.00031609157
-1.7602021	0.15659632	4.1228339	4.1254738	0	0.00064029106
1.2423696	-0.53414719	2.8287954	2.8291896	0	0.00013936481
-0.4115388	-2.3780962	6.8247058	6.8247058	-0.26833543	2.6548895e-14
-0.35282494	0.78193341	1.7359053	1.7332863	0	0.0015087395
-0.78049526	-0.90019479	2.4195235	2.4189217	0	0.0002487477
1.9687155	-0.14736901	4.8975583	4.8960507	0	0.00030782295
-0.62686682	-1.5660633	3.8455162	3.8470044	0	0.00038699604
0.33252517	-0.71570278	1.6228035	1.6220432	0	0.00046850832
1.5059123	0.24358345	3.3271048	3.3320513	0	0.0014867178
-1.8383146	1.3762218	6.2733869	6.2733047	0	1.3106491e-05
-1.9499343	-1.7257658	7.7805115	7.780428	0	1.0732435e-05
-0.30014084	0.10723028	1.1015829	1.0980182	0	0.0032359224
-2.4289694	-1.5962157	9.4477972	9.4477972	-0.025206419	2.8202714e-15
-0.99930782	-0.22751679	2.05038	2.0498253	0	0.00027054471
-0.38890111	-0.24830013	1.212897	1.2095887	0	0.0027275937
-0.69490571	0.88622768	2.2682934	2.2672429	0	0.00046313086
0.59168226	0.44804626	1.5508333	1.5529808	0	0.0013846842
0.7765239	0.45053588	1.8059719	1.8097071	0	0.0020681975
-0.086137034	1.4386606	3.077164	3.0751716	0	0.0006474616
-0.29087669	1.8348537	4.4512972	4.4512972	0.0091958204	3.1925198e-15
-2.2322526	1.3962421	7.9324437	7.9324437	0.095221496	7.1312303e-13
-0.67815113	-1.8498956	4.8820027	4.8831556	0	0.00023615547
2.1485681	-0.1261231	5.6322518	5.6287026	0	0.00063015791
0.64965828	-0.30344601	1.5141354	1.5160455	0	0.0012615373
-0.33322714	-1.7033521	4.0124486	4.0148528	0	0.00059920434
-0.68479445	0.37372988	1.6086175	1.6068417	0	0.0011039063
-0.18703672	-0.59208158	1.3855433	1.3833579	0	0.0015773146
1.3822439	0.3200361	3.0130212	3.0185997	0	0.0018514595
0.41214278	0.059792777	1.1734368	1.1740875	0	0.00055447036
-0.65624346	0.66006591	1.8663425	1.864865	0	0.00079163031
-1.515663	-1.7314624	6.2951965	6.2937779	0	0.00022534906
0.71462063	-1.2947332	3.1870168	3.1830639	0	0.0012403307
-2.3346689	-0.61306844	6.8265317	6.8266281	0	1.4116197e-05
-1.4276244	-0.35081802	3.1611846	3.1623828	0	0.0003790137
0.23557689	-0.59870033	1.4139386	1.4129107	0	0.00072696474
-0.69138025	1.2407357	3.0174318	3.0163434	0	0.00036070331
-1.1054507	-0.023467489	2.222572	2.2230751	0	0.00022633641
1.1066213	0.9606823	3.1475213	3.1492193	0	0.00053949092
-0.51324696	1.6672645	4.0431933	4.0422736	0	0.00022745843
0.76449728	0.78385244	2.1988807	2.2008326	0	0.00088767524
-0.37238149	1.995268	5.1197625	5.1209042	0	0.00022299788
-0.19439223	0.17377609	1.0679865	1.0645423	0	0.003224952
-0.98736297	-1.0128202	3.0006905	3.0003363	0	0.00011802835
2.0156586	-1.4911313	7.2863522	7.2914645	0	0.00070162431
-0.087865294	-1.4557504	3.1269296	3.128579	0	0.0005274801
-2.3645143	-0.45834743	6.8010103	6.8011601	0	2.2027782e-05
0.73928206	0.53760199	1.8355539	1.8386567	0	0.0016903924
0.47240655	0.094602525	1.2321176	1.2333962	0	0.0010377764
-0.41479538	-0.11204534	1.1846094	1.1811741	0	0.0028999447
-0.20915956	1.0965357	2.2461383	2.2436178	0	0.0011221811
0.4032189	0.20901271	1.2062718	1.2068567	0	0.00048484734
0.070002022	-1.224815	2.5050721	2.5054388	0	0.00014637648
-0.8769702	-1.6325845	4.4344088	4.4348487	0	9.9222938e-05
-0.072435381	-0.36110797	1.1356458	1.1329838	0	0.0023441255
0.37222043	0.66965567	1.5869868	1.5866565	0	0.00020809855
1.6789155	0.26194389	3.8873718	3.8907296	0	0.00086377187
1.3134798	-0.0350156	2.7264554	2.7317284	0	0.0019340297
0.47808777	-1.2014561	2.6720647	2.6703312	0	0.00064871727
1.2738545	0.98171887	3.5864773	3.5879655	0	0.00041494783
-0.045281236	-0.057686425	1.0053781	1.0024201	0	0.0029421994
1.5177196	0.80787101	3.9561284	3.9582837	0	0.00054479517
-0.84048765	-1.0396177	2.7872244	2.7870184	0	7.3923819e-05
1.4084958	0.30126914	3.0746234	3.0801153	0	0.0017862031
-0.34268399	0.61380216	1.4941854	1.4913113	0	0.0019235544
-1.5080786	0.93037549	4.1398998	4.1418756	0	0.00047727092
-0.46604354	0.046743013	1.2193815	1.2160613	0	0.0027228493
1.0200352	-0.16232853	2.0668223	2.0713917	0	0.0022108589
-1.9480435	1.3240251	6.5479158	6.5476441	0	4.148926e-05
0.77959097	-0.67429629	2.0624376	2.0622857	0	7.3644896e-05
-0.14975945	0.55991836	1.3359365	1.3329432	0	0.0022405694
0.44749154	-1.1840946	2.6023287	2.6008195	0	0.00057993264
0.055503672	-0.53303481	1.2872068	1.285413	0	0.0013935007
1.7373589	0.061184441	4.0221594	4.0245179	0	0.00058638885
-0.31465005	0.73563717	1.6401667	1.637411	0	0.0016801201
0.37942056	0.078805582	1.1501703	1.150503	0	0.0002893168
-0.052729099	-0.0027952247	1.0027882	0.99977494	0	0.0030048532
1.6194366	0.085152185	3.6298258	3.6335548	0	0.0010273114
-0.92548577	1.1995059	3.2953382	3.2952331	0	3.1909298e-05
0.23670086	-1.0202298	2.0968962	2.0962756	0	0.00029593435
-0.13708338	-0.11605859	1.0322615	1.0289908	0	0.0031684376
-0.7925839	0.16337364	1.6548802	1.6534649	0	0.00085523391
-2.0020186	0.084409144	5.0152033	5.0168177	0	0.00032190808
-0.14590785	0.71560092	1.5333738	1.530535	0	0.0018513307
1.0301501	1.0878531	3.2446337	3.2453054	0	0.00020701196
1.2820921	1.7115122	5.573034	5.5740066	0	0.00017452223
0.35162255	-1.487144	3.3352358	3.3346064	0	0.00018872993
0.11665961	0.15983793	1.0391576	1.0371682	0	0.0019144187
-0.36892119	0.70041532	1.6266845	1.623996	0	0.0016527344
-0.82092586	-0.38564239	1.8226393	1.8210331	0	0.00088127177
-2.063615	-0.92555716	6.1151628	6.1146821	0	7.8604323e-05
-1.3954353	-1.2284715	4.4563818	4.4553395	0	0.00023390381
0.36803171	-1.0857375	2.3142732	2.3132584	0	0.00043850364
-0.33237138	-0.86612946	1.860651	1.8597232	0	0.0004986225
-2.075312	-0.23627407	5.3627452	5.3637869	0	0.00019425141
-1.3328224	-0.71495594	3.2875776	3.2875578	0	6.0223123e-06
-1.670263	-0.21788803	3.8372536	3.8392186	0	0.0005120896
0.51235887	-1.1719649	2.6360133	2.6340942	0	0.00072805445
0.75027634	1.3062783	3.2692777	3.2684405	0	0.00025607237
-0.87829458	0.1257666	1.7872186	1.7863661	0	0.00047700161
1.3648386	-0.46066203	3.0749939	3.0757735	0	0.00025352968
-1.2023301	-0.72240423	2.9674655	2.9672281	0	8.0006792e-05
-0.56775834	-1.9494044	5.1225269	5.1239808	0	0.00028383244
-0.30480605	2.2726891	6.2580225	6.261666	0	0.00058221753
0.042793375	-1.8128367	4.288208	4.2904151	0	0.00051467055
0.56213311	0.44221	1.5115433	1.513429	0	0.001247497
1.0333695	-1.7046036	4.9735262	4.9671997	0	0.0012720274
-0.48744188	-1.2106912	2.7033727	2.7041586	0	0.00029070223
-0.79291818	-0.58619365	1.9723422	1.9709088	0	0.00072675694
-0.81078194	-0.22937223	1.709979	1.7082693	0	0.0009998495
0.22017741	0.51491599	1.3136166	1.3123582	0	0.00095790878
1.2170356	-0.85684231	3.2153543	3.2113065	0	0.0012588949
0.64728062	0.96343591	2.347181	2.3474829	0	0.00012863293
-0.56546912	1.1427391	2.625608	2.6240183	0	0.0006054587
0.38989904	-0.53310404	1.4362212	1.435868	0	0.00024591822
0.57705344	1.4560847	3.4531734	3.4519559	0	0.00035256953
1.5477713	-0.80440142	4.0426577	4.0374668	0	0.001284016
0.57943694	-1.0338594	2.4046125	2.4027045	0	0.00079347774
-0.16564873	0.054830025	1.0304458	1.0270234	0	0.0033213006
0.70212585	-1.5175237	3.7958589	3.7917929	0	0.0010711852
-0.60726416	-0.60898371	1.7396309	1.7377517	0	0.0010802612
-1.2543653	-0.04538172	2.5754918	2.5768535	0	0.00052868996
-0.64023053	0.64760856	1.829292	1.8277019	0	0.00086920605
-0.74938769	-2.1921312	6.3670211	6.3665121	0	7.9951151e-05
-0.11573774	-0.75765904	1.5874424	1.5860527	0	0.00087542802
0.10911008	0.44072309	1.2061418	1.2041323	0	0.0016661043
1.4950828	0.61505159	3.6135609	3.6171647	0	0.00099728344
2.1613786	0.043720983	5.673469	5.6700983	0	0.00059412026
0.4651336	-0.85621358	1.949451	1.948512	0	0.00048165929
2.0807322	-1.0017528	6.3329551	6.3300266	0	0.00046242996
0.21529244	-1.7004376	3.937839	3.9388335	0	0.00025253048
-1.2008323	0.38559574	2.5906822	2.5925858	0	0.0007347836
2.1051732	-0.50526744	5.6870493	5.6829262	0	0.00072499952
-0.13516844	-0.09492242	1.0272808	1.0239981	0	0.003195542
-1.0769285	-1.3418312	3.9602859	3.9599523	0	8.4232203e-05
0.80095487	-0.18271331	1.6749129	1.678392	0	0.0020772249
-0.61789461	0.57371416	1.7109417	1.7091078	0	0.0010718337
-0.56769394	-0.064632258	1.3264537	1.3234752	0	0.0022454665
1.5128877	-0.091281216	3.2971614	3.3009242	0	0.0011412335
1.0858695	-1.7141941	5.117574	5.1110794	0	0.0012690753
-1.0645813	-0.49924972	2.3825837	2.3821264	0	0.00019192266
1.2008975	0.11943712	2.45642	2.4624792	0	0.0024666616
-1.0740864	-0.55921998	2.4663887	2.4659355	0	0.00018372695
-1.7296107	-1.270054	5.6045904	5.6032149	0	0.00024542385
1.396445	0.15459705	2.973959	2.9795482	0	0.001879404
2.0016888	-0.62618884	5.3988705	5.3944243	0	0.0008235419
-0.30047895	1.1693376	2.4576381	2.4553112	0	0.00094678955
-0.94414151	0.18559209	1.9258476	1.9256076	0	0.00012459805
-0.7624059	1.7877092	4.7771668	4.776811	0	7.4469386e-05
-0.8060269	1.510739	3.9320116	3.9312478	0	0.00019426082
0.29927343	0.70557816	1.5874051	1.5864724	0	0.0005875839
0.07536746	-0.69075914	1.4828284	1.4814888	0	0.00090340599
1.7963688	-0.3537407	4.3520734	4.3508336	0	0.00028486147
1.4103098	1.4213543	5.0092219	5.0091063	0	2.3066715e-05
-0.42166227	-0.78035883	1.786759	1.7854021	0	0.00075938391
-0.61862758	-1.7626654	4.4896894	4.4912373	0	0.00034476629
-1.8225416	-0.21252084	4.3668228	4.3686421	0	0.00041661143
-0.14850733	-0.76944421	1.6140988	1.612735	0	0.00084496312
-0.62330476	1.0261253	2.4414419	2.4400655	0	0.00056380139
-1.7296277	1.1442105	5.3008295	5.3015075	0	0.00012790064
0.2570649	0.048052898	1.0683914	1.0675487	0	0.00078877295
0.22487766	1.2530815	2.6207832	2.6187904	0	0.0007603828
1.4578987	-1.0711555	4.2728426	4.2648899	0	0.0018612151
-0.29747454	-1.2529502	2.6583752	2.6594462	0	0.00040286048
0.067148392	-0.21955622	1.0527138	1.0504777	0	0.002124186
0.6623629	0.2901125	1.5228899	1.5260204	0	0.0020556585
0.77089451	-1.3790397	3.4960289	3.4912824	0	0.0013576673
0.24885193	-0.86503435	1.8102117	1.8093998	0	0.00044852767
-0.47105592	-0.7585981	1.7973648	1.7959283	0	0.00079921961
0.0060458327	-0.015254094	1.0002692	0.99755849	0	0.0027100149
-0.72864959	1.1537981	2.8621804	2.8612763	0	0.00031585269
0.31017141	0.14099866	1.1160869	1.1157562	0	0.00029631917
0.35314266	-1.640351	3.815461	3.8152042	0	6.7291944e-05
1.1310845	0.25193357	2.3428226	2.3488816	0	0.0025862145
0.044376863	-0.26029886	1.0697248	1.0674024	0	0.0021710389
-1.0717994	-0.19863707	2.1882106	2.1881487	0	2.8303619e-05
1.3913114	1.4938474	5.1673276	5.1673699	0	8.1942861e-06
0.56035759	0.46676604	1.5318712	1.5336793	0	0.0011803172
-0.25974676	-0.9313315	1.9348467	1.9342679	0	0.00029916556
1.9352082	-0.60227046	5.1077604	5.1034945	0	0.00083516951
0.50726063	-0.2210403	1.3061722	1.3073038	0	0.00086637253
0.058745234	1.5405906	3.3768704	3.3752925	0	0.0004672749
1.9995758	-0.2030571	5.0395357	5.0373841	0	0.00042694346
2.2259233	-0.38896823	6.1060308	6.1016539	0	0.00071682501
1.6409448	-1.4763649	5.8723533	5.8656514	0	0.0011412689
1.2912925	-0.8550134	3.3984842	3.3939969	0	0.0013204046
0.38911929	0.56573382	1.4714686	1.4715034	0	2.3666203e-05
-1.2023239	-0.34402437	2.5639355	2.5643125	0	0.00014707108
0.84865292	-0.23106706	1.7736038	1.7770755	0	0.0019574328
-0.77632405	1.0363208	2.6766397	2.6760222	0	0.00023071985
-0.46399424	0.6005871	1.5759955	1.5734569	0	0.0016108159
-1.7815087	0.16566783	4.2012192	4.2038054	0	0.00061557281
0.85002649	-0.14309617	1.7430215	1.7469933	0	0.002278673
1.2233286	0.69530278	2.9799787	2.9838755	0	0.0013076495
1.5052281	1.3784223	5.1657599	5.1658592	0	1.9224079e-05
-0.096964189	-1.1041195	2.2284818	2.2287084	0	0.00010166992
-1.5712167	1.1073805	4.6950136	4.6962368	0	0.00026054176
2.0216555	0.1070173	5.0985437	5.0972734	0	0.00024915407
-1.2776504	-0.020083927	2.632794	2.6343428	0	0.00058829583
-0.20704424	-0.59870704	1.4013174	1.3991363	0	0.0015564742
0.25878142	-1.7255754	4.0445782	4.0453553	0	0.00019215522
-1.4129942	-0.030144682	2.9974614	2.99957	0	0.00070348262
0.6631302	0.67329024	1.8930614	1.8949654	0	0.001005766
-0.11505908	-0.027252726	1.0139813	1.0107248	0	0.0032115739
-0.37499546	1.9218262	4.8340377	4.8345958	0	0.00011546761
-0.26543735	-0.64250739	1.4832727	1.4812382	0	0.0013716734
0.35983232	0.41979649	1.3057084	1.3057185	0	7.7575396e-06
-0.042433918	0.14552789	1.022979	1.0200184	0	0.0028941339
0.24172888	0.7751045	1.6592198	1.6578052	0	0.00085257168
0.24991411	1.0283374	2.1199348	2.1181699	0	0.00083253675
-2.1828861	0.26874197	5.8372141	5.8375631	0	5.978683e-05
0.5989413	0.44611617	1.5577503	1.55997	0	0.0014249582
-2.0266835	0.29914634	5.1969345	5.1982715	0	0.0002572777
1.0306274	0.3918508	2.2157398	2.2211926	0	0.0024609128
0.56534898	-0.75612869	1.8913501	1.8907146	0	0.00033598469
-0.071804742	-0.45387523	1.2111586	1.2087337	0	0.0020021342
0.87369487	1.6585355	4.5140828	4.5137555	0	7.2508446e-05
-0.89837989	0.1151078	1.8203362	1.8196145	0	0.00039649626
-1.6057202	-0.30051342	3.6686457	3.6703188	0	0.00045603136
-0.13350325	0.6612368	1.4550572	1.4521859	0	0.0019733143
-1.202089	0.41789574	2.6196548	2.6215993	0	0.00074226425
0.88452753	-0.95324818	2.691071	2.6879701	0	0.0011523143
2.4406837	0.79682174	7.591862	7.5899115	0	0.00025691718
-1.5172601	1.4225112	5.3256162	5.3258756	0	4.8700909e-05
-0.48644196	-1.5730782	3.7112008	3.7131272	0	0.00051909087
0.75643739	-0.18885816	1.6078649	1.6110286	0	0.0019676152
0.66629659	2.1350249	6.0022824	6.0064557	0	0.00069527354
-1.8535257	0.96341621	5.3637283	5.3644727	0	0.00013879484
-0.020142447	-1.7245783	3.974576	3.9767858	0	0.00055598314
0.88275674	-0.72304956	2.3020601	2.301289	0	0.00033496479
0.68375282	1.436599	3.5313345	3.5302475	0	0.00030782313
0.25590353	-0.035764058	1.0667657	1.0658897	0	0.00082115734
-2.4884754	0.5393709	7.4834306	7.48162	0	0.00024193917
0.85045707	-1.5741711	4.2012919	4.1957395	0	0.0013215941
0.11868994	0.025240583	1.0147244	1.0127393	0	0.0019562739
0.078405941	1.2453331	2.557002	2.5547402	0	0.00088454446
-1.3952312	-2.0952999	7.3369518	7.3359773	0	0.00013282372
0.94429736	-0.99681893	2.8853455	2.8814246	0	0.0013588871
0.89763814	0.40127616	1.9667768	1.9715346	0	0.0024191103
-1.1265988	1.3084745	3.9813304	3.9816284	0	7.4852954e-05
0.4419635	-1.011358	2.2181768	2.2169456	0	0.00055506187
-1.4970734	0.34280885	3.3587466	3.3617109	0	0.00088255641
-0.5039319	0.086412182	1.2614144	1.2582497	0	0.0025089035
0.5821178	0.82813489	2.0246685	2.0252765	0	0.00030028731
-0.73723973	0.0074682731	1.5435782	1.541559	0	0.0013081374
1.3852571	0.090679012	2.9271598	2.9326689	0	0.0018820443
0.59587579	0.052308139	1.3578041	1.3602903	0	0.0018310641
-1.3662225	0.69831268	3.3542046	3.3567228	0	0.00075077296
-0.20799031	0.67791688	1.5028313	1.4999183	0	0.0019383413
0.058235858	-0.04296052	1.005237	1.0028457	0	0.0023788622
-0.35518639	0.76798373	1.7159564	1.7133253	0	0.0015333137
-0.10617388	0.86181581	1.7539994	1.7513083	0	0.0015342249
1.9996784	1.0982598	6.2048881	6.2058443	0	0.00015409735
-0.082957283	-0.40743023	1.1728813	1.1702974	0	0.0022030054
0.84442909	-0.66022725	2.1489605	2.1488836	0	3.5785632e-05
0.10936752	1.0533425	2.1214916	2.1192488	0	0.0010571583
-0.17511872	0.72317451	1.5536479	1.5507933	0	0.0018373884
0.34429661	0.77482704	1.7188971	1.7181204	0	0.00045183798
1.1036658	-1.5817474	4.720003	4.7123184	0	0.0016280802
-2.70032	-0.1055837	8.302876	8.3023446	0	6.3993122e-05
0.13127333	0.72368616	1.5409543	1.5389886	0	0.0012756579
2.3128436	-0.16145701	6.3753138	6.3700162	0	0.00083094509
-0.024002384	1.0096459	2.019961	2.0174394	0	0.0012483584
-1.0759361	0.28248958	2.2374388	2.2383696	0	0.00041603804
-0.090512459	0.71898616	1.5251336	1.522379	0	0.0018061107
-0.5356108	-0.56305172	1.6039062	1.6017155	0	0.0013658228
-0.16369936	1.6963102	3.9042657	3.9034099	0	0.00021919432
-0.83393	0.19783226	1.7345768	1.7335262	0	0.00060572259
-2.1470769	1.0554459	6.723905	6.7230421	0	0.0001283416
0.75537507	0.86353417	2.3162828	2.3176911	0	0.00060799239
3.9662126	-1.7128213	19.664599	19.664599	0.010205273	0
1.016172	0.00040116273	2.0326056	2.0380128	0	0.0026602421


==> test_generate_data_squared_expl.txt <==
  -2.1325140e+00   5.9275251e-01   5.8989716e+00   2.9420599e-01
   3.2482889e+00   1.2060296e+00   1.3005888e+01   2.1992063e-02
   4.2542875e-01  -1.8416851e+00   4.5727935e+00   2.8102957e-03
  -2.9687570e+00  -2.4863115e-01   9.8753356e+00   4.2808976e-02
   3.8620578e-01  -3.0400251e-01   1.2415724e+00   3.9977989e-01
  -1.2396280e+00   2.4567403e+00   8.5722504e+00   1.1077417e-01
   5.4897027e-01   9.1950053e-01   2.1468496e+00   2.1048172e-01
   2.3098560e+00   9.1813697e-01   7.1784102e+00   3.1689269e-02
  -9.7573131e-01  -1.3454109e+00   3.7621822e+00   1.0000000e+00
   1.6150840e+00  -1.7918068e+00   6.8190680e+00   3.2658660e-02
   7.9184570e-01   2.7335145e+00   9.0991212e+00   4.1907351e-02
  -3.8798320e+00   7.5517687e-01   1.6623388e+01   6.4642457e-02
  -1.3618971e+00   1.8272545e+00   6.1936227e+00   3.0261030e-01
   2.5993572e+00  -5.8488449e-01   8.0987477e+00   7.6699151e-02
  -2.4716403e+00  -3.6625837e-01   7.2431511e+00   4.6236653e-01
  -8.7897364e-01   6.6503616e-01   2.2148677e+00   1.3937175e-01
   2.2677417e-01  -2.9493440e+00   9.7500568e+00   7.9937338e-02
  -1.7275839e+00  -2.9172594e+00   1.2494948e+01   8.2493183e-02
  -1.4658302e+00  -7.5463695e-01   3.7181352e+00   9.6026814e-01
   1.5432430e+00  -4.3021253e-01   3.5666817e+00   2.5145305e-01
   1.3200984e+00   2.6611321e+00   9.8242841e+00   5.0936698e-02
  -2.9379207e+00   4.5534657e-01   9.8387184e+00   3.9594346e-01
  -1.5134420e+00  -2.2086405e+00   8.1685996e+00   1.9453182e-01
   1.3837698e+00   1.4901722e+00   5.1354321e+00   1.1004652e-01
  -4.1153880e-01  -2.3780962e+00   6.8247058e+00   2.6833543e-01
  -2.4289694e+00  -1.5962157e+00   9.4477972e+00   2.5206419e-02
  -2.9087669e-01   1.8348537e+00   4.4512972e+00   9.1958204e-03
  -2.2322526e+00   1.3962421e+00   7.9324437e+00   9.5221496e-02
   3.9662126e+00  -1.7128213e+00   1.9664599e+01   1.0205273e-02


==> test_possum_expl.txt <==
   3.6073035e-01   9.7967084e-01   1.5864909e+00   9.2758878e-01   1.4527697e+00   4.9908845e-01   9.3400000e+01   4.1739674e-01
   6.1650561e-01  -4.3845854e-01   7.4815431e-01   7.0593310e-01   4.6302442e-01   1.3248530e-01   9.0208108e+01   4.8731306e-01
   7.5860297e-01   2.0614572e-01   1.3372557e+00   1.3709001e+00   4.6302442e-01  -4.1741943e-01   9.0500000e+01   3.9576721e-01
   9.0070034e-01   3.6729679e-01   2.1529346e+00   1.1738729e+00   1.4527697e+00   2.6987074e+00   9.3820000e+01   1.8865365e-01
   4.7440824e-01  -6.6407004e-01   1.4958599e+00   1.3216433e+00  -3.1848240e-02  -2.3411785e-01   8.6466667e+01   4.9348594e-01
   1.9696665e-02  -9.2191174e-01  -9.0182318e-02   1.0753592e+00  -3.1848240e-02  -6.0072101e-01   8.5528302e+01   4.0585054e-01
  -3.7817596e-01  -7.6076068e-01   5.4423459e-01   9.0296037e-01  -1.5164662e+00  -9.6732416e-01   8.6130435e+01   4.3095412e-01
   4.7440824e-01   3.0283636e-01   6.3486557e-01   1.8142115e+00   4.6302442e-01   1.0489932e+00   8.6953125e+01   3.8842554e-01
  -9.3981229e-02  -3.0953769e-01   4.4866825e-04   3.3650697e-01  -3.1848240e-02  -9.6732416e-01   8.3151515e+01   6.7757122e-01
  -2.2822807e+00  -1.7598973e+00   6.8421908e-02   1.2970149e+00  -1.0215936e+00  -2.8003399e+00   7.6333333e+01   2.7093386e-01
  -2.1117638e+00  -9.2191174e-01  -1.2910429e+00   7.5518992e-01  -7.7415723e-01   1.3248530e-01   7.7000000e+01   5.6228092e-01
  -7.7604859e-01  -4.7068876e-01   8.1612755e-01   3.1187856e-01   9.5789708e-01  -6.0072101e-01   8.2815789e+01   5.5049494e-01
   8.1544192e-01   8.5074999e-01  -9.9649218e-01  -1.0426839e+00   4.6302442e-01   2.1488026e+00   8.6828125e+01   3.1140691e-01
   1.3838314e+00   1.3019730e+00  -1.1284006e-01  -9.4417029e-01   7.1046075e-01  -5.0816278e-02   9.1775000e+01   4.0233557e-01
   6.7334455e-01   7.8628956e-01  -2.7144429e-01  -6.9788620e-01   1.9476424e+00   2.3321042e+00   9.1484211e+01   2.5795741e-01
  -1.1455017e+00  -1.5987462e+00  -1.5629358e+00  -5.5011574e-01  -5.2672090e-01   4.9908845e-01   8.4210526e+01   2.4005340e-01
  -6.0553175e-01  -3.0953769e-01  -6.3396824e-01  -1.5845089e+00   2.1558809e-01   8.6569160e-01   8.5887097e+01   4.1650396e-01
  -9.1814596e-01  -2.4507727e-01  -6.3396824e-01  -1.1411976e+00  -3.1848240e-02  -4.1741943e-01   8.9750000e+01   1.0000000e+00
   1.4122509e+00   4.6398743e-01  -9.0586120e-01  -4.7623052e-01   9.5789708e-01  -7.8402258e-01   8.6181818e+01   3.7534320e-01
   1.3337456e-01   3.7514692e+00  -6.3396824e-01  -9.4417029e-01   7.1046075e-01  -2.3411785e-01   8.6181818e+01   1.5932928e-01

